Automated Detection, Exploitation, and Elimination of Double-Fetch Bugs using Modern CPU Features

Double-fetch bugs are a special type of race condition, where an unprivileged execution thread is able to change a memory location between the time-of-check and time-of-use of a privileged execution thread. If an unprivileged attacker changes the value at the right time, the privileged operation becomes inconsistent, leading to a change in control flow, and thus an escalation of privileges for the attacker. More severely, such double-fetch bugs can be introduced by the compiler, entirely invisible on the source-code level. We propose novel techniques to efficiently detect, exploit, and eliminate double-fetch bugs. We demonstrate the first combination of state-of-the-art cache attacks with kernel-fuzzing techniques to allow fully automated identification of double fetches. We demonstrate the first fully automated reliable detection and exploitation of double-fetch bugs, making manual analysis as in previous work superfluous. We show that cache-based triggers outperform state-of-the-art exploitation techniques significantly, leading to an exploitation success rate of up to 97%. Our modified fuzzer automatically detects double fetches and automatically narrows down this candidate set for double-fetch bugs to the exploitable ones. We present the first generic technique based on hardware transactional memory, to eliminate double-fetch bugs in a fully automated and transparent manner. We extend defensive programming techniques by retrofitting arbitrary code with automated double-fetch prevention, both in trusted execution environments as well as in syscalls, with a performance overhead below 1%.

==> data/double_fetch.csv <==
Time Access Hit
0 300 
3074 214 
3918 256 
4604 248 
5274 276 
5974 300 
6858 226 
7502 300 
9040 210 
9732 208 
10410 258 
11094 222 
11830 214 
12526 212 
13230 214 
13924 214 
14558 214 
15194 212 
15844 212 
16474 234 
17130 236 
17800 212 
18434 212 
19064 210 
19704 216 
20350 268 
21038 254 
21718 214 
22352 218 
23274 254 
24046 258 
24722 232 
25378 222 
26030 256 
26708 300 
27974 256 
28654 236 
29308 210 
29932 300 
30908 210 
31542 236 
32254 250 
32928 212 
33558 266 
34244 234 
34904 212 
35534 210 
36160 224 
36810 214 
37442 212 
38238 224 
39018 254 
39690 246 
40354 236 
41018 300 
41748 300 
42506 254 
43186 254 
43858 300 
45208 214 
45848 236 
46506 226 
47158 226 
47808 240 
48464 214 
49100 256 
49780 240 
50436 214 
51074 256 
51756 212 
52390 272 
53086 238 
53754 224 
54394 300 
55226 260 
55924 250 
56598 210 
57230 212 
57872 254 
58550 272 
59252 208 
59888 236 
60696 240 
61360 244 
62034 264 
62722 300 
63936 208 
64578 232 
65234 220 
65878 300 
66640 234 
67296 224 
67946 212 
68590 210 
69224 212 
69860 254 
70674 216 
71310 212 
71950 224 
72596 258 
73280 244 
73946 236 
74614 236 
75270 212 
75908 272 
76606 252 
77282 256 
77960 210 
78798 258 
79622 230 
80274 236 
80942 300 
82432 210 
83074 212 
83716 266 
84408 210 
85040 212 
85680 228 
86330 236 
86998 216 
87644 212 
88280 220 
88928 218 
89574 256 
90254 212 
90890 244 
91558 262 
92246 256 
92926 210 
93560 214 
94196 212 
94834 230 
95494 236 
96154 206 
96792 254 
97478 228 
98130 260 
98814 244 
99486 300 
100974 212 
101608 256 
102294 230 
102948 244 
103614 210 
104254 212 
104884 210 
105512 236 
106178 234 
106836 300 
107580 242 
108254 212 
108890 218 
109532 258 
110218 230 
110870 222 
111520 234 
112184 238 
112840 246 
113512 218 
114160 220 
114802 230 
115458 210 
116094 252 
116774 250 
117446 234 
118108 254 
118784 300 
120118 300 
120902 256 
121582 218 
122224 214 
122872 216 
123508 212 
124154 234 
124810 232 
125468 210 
126106 212 
126742 254 
127420 232 
128074 218 
128722 236 
129380 234 
130036 232 
130692 232 
131352 230 
132004 232 
132662 246 
133330 216 
133970 300 
134830 214 
135470 218 
136112 212 
136752 222 
137392 300 
138750 276 
139452 222 
140098 218 
140740 218 
141390 214 
142020 212 
142654 236 
143316 234 
143974 300 
144750 258 
145438 220 
146084 256 
146764 236 
147426 300 
148190 254 
148864 214 
149508 214 
150146 252 
150820 220 
151570 220 
152216 278 
152922 224 
153574 104 1
154108 258 
154790 252 
155474 214 
156114 254 
156792 300 
158170 266 
158852 252 
159526 210 
160162 300 
160974 246 
161644 212 
162282 234 
162932 232 
163584 124 1
164204 244 
164940 250 
165618 222 
166270 212 
166904 232 
167558 242 
168400 212 
169030 218 
169670 210 
170308 234 
170966 300 
171744 254 
172426 300 
173150 210 
173782 212 
174424 232 
175078 210 
175708 266 
176396 300 
177670 272 
178362 222 
179008 232 
179662 232 
180314 232 
180978 234 
181634 234 
182288 208 
182928 212 
183562 258 
184238 234 
184900 230 
185550 214 
186182 234 
186848 230 
187502 234 
188158 232 
188812 230 
189464 234 
190118 234 
190778 230 
191432 230 
192082 232 
192742 232 
193396 300 
194758 232 
195420 232 
196074 234 
196726 234 
197390 230 
198040 234 
198692 232 
199358 228 
200008 232 
200662 234 
201322 232 
201974 234 
202628 236 
203292 232 
203946 234 
204604 234 
205266 232 
205922 234 
206574 234 
207240 230 
207890 234 
208578 236 
209240 238 
209900 232 
210554 232 
211214 232 
211870 236 
212526 300 
213740 232 
214394 232 
215050 236 
215718 232 
216374 234 
217032 234 
217696 232 
218352 234 
219006 232 
219668 230 
220322 232 
220974 234 
221640 230 
222292 232 
222946 232 
223608 232 
224264 234 
224920 234 
225580 230 
226232 232 
226888 234 
227552 232 
228208 232 
228862 236 
229528 232 
230184 232 
230838 300 
232336 230 
232988 232 
233640 234 
234302 232 
234958 232 
235608 232 
236268 228 
236922 234 
237578 232 
238236 232 
238890 234 
239546 232 
240208 232 
240860 234 
241514 234 
242178 230 
242828 232 
243480 232 
244142 232 
244794 234 
245448 234 
246110 232 
246764 234 
247420 232 
248078 228 
248728 234 
249418 232 
250074 300 
251280 232 
251930 236 
252594 234 
253248 236 
253904 230 
254562 232 
255216 230 
255864 234 
256528 228 
257178 234 
257832 232 
258492 228 
259144 234 
259800 234 
260458 230 
261108 232 
261762 232 
262420 228 
263070 234 
263724 230 
264384 234 
265040 232 
265690 232 
266352 230 
267004 236 
267658 232 
268322 300 
269816 234 
270470 238 
271136 230 
271788 232 
272440 234 
273100 232 
273754 234 
274408 232 
275064 236 
275720 234 
276374 234 
277038 230 
277690 232 
278340 234 
279004 230 
279658 232 
280310 234 
280978 230 
281632 234 
282288 234 
282952 232 
283606 234 
284260 234 
284920 232 
285574 234 
286230 234 
286892 232 
287546 300 
288756 232 
289420 230 
290074 234 
290762 232 
291422 232 
292074 234 
292730 212 
293374 234 


==> data/fileio.csv <==
x TSX noTSX errTSX errnoTSX
1 100512.375 85174.875 62740.7729947865 31657.8642907256
2 1633911.8125 1754161.875 44330.1876035112 43138.8244180641
3 379214.9375 382668 4777.3615656727 2608.1635429295
4 14476.4375 11538.625 8132.3558453768 6762.2181555562
5 1818535.25 1715423.375 208682.137631534 437434.763552826
6 1714276.1875 1551191.625 177796.298158771 376958.934493909
7 64651.9375 68078.625 944.361404601 848.0065153052
8 424863.9375 445011.6875 8684.9616500305 4317.4086783432
9 1466444.5625 1382646.5 217779.420564622 407843.100722161
10 2147518.25 2164935 90862.1611449636 149016.46111174
11 1518064.3125 1576447.0625 90965.3416254189 92131.8552716477
12 189642.6875 192692.5625 11401.1035882131 8718.7869949036
13 499002 518091.5625 1824.1458275039 3348.1243300043
14 831785.75 845581.1875 18385.0514549185 4593.5587107565
15 329718.5 330324.75 4897.5283153852 4217.4711143054


==> data/flip_flush.csv <==
cycles flush flip
3 0 53
6 0.1 47.4
9 0 48.2
12 0 48.9
15 0 49.7
18 0 50.8
21 0 49.1
24 0 50.6
27 0.3 49.1
30 0 51.7
33 0 50.4
36 0 48.5
39 0.3 51.3
42 0.2 48.4
45 0.2 49.6
48 0.4 50.6
51 0.7 48.6
54 0.6 49.2
57 0.8 50.3
60 1.5 51.5
63 1.7 48.5
66 3.2 49.3
69 2.4 51.9
72 1.6 49.5
75 3.8 49.8
78 3.4 50.2
81 6.4 51.9
84 5.4 49.7
87 5.1 49.5
90 7.4 49.9
93 5.3 47.9
96 6.6 49.4
99 6.1 50.7
102 7.3 48.5
105 7.4 52.3
108 8.6 48
111 8.1 49.6
114 9.7 49.8
117 8.3 50.8
120 9 48.5
123 11 50.9
126 9.8 50.2
129 12 49.9
132 10.9 50.2
135 11.8 47.4
138 11.7 50.4
141 12.2 49.6
144 14.6 49.7
147 15.2 51.3
150 12.9 49.4
153 15.1 48.9
156 14.8 49.5
159 14.4 49.6
162 16.5 49.4
165 17.3 51.5
168 17.1 48.7
171 17 50.7
174 17.8 51.2
177 15.4 48.5
180 16.1 51.5
183 18.4 51
186 20 48.6
189 18.2 50
192 17.1 50.1
195 18.9 48.9
198 19.5 49
201 20.2 49.4
204 21.8 49.9
207 21.5 50.2
210 21.7 50
213 21 49.2
216 23.1 52.5
219 20.4 49.4
222 24.4 47.9
225 21.4 52.1
228 27.3 49
231 24.5 49.8
234 27.5 50.4
237 27.4 46.1
240 26.4 50.2
243 24.4 50
246 24.8 49.7
249 25.6 50.9
252 27.4 50
255 26.8 47.9
258 30.9 49.2
261 28.4 49.9
264 26.6 49.1
267 30 50.1
270 32.8 48.6
273 28 49.9
276 28.6 53
279 31.3 52.3
282 34.6 49.5
285 31 51.3
288 32 49.1
291 30.1 50.9
294 34.8 50.1
297 33.7 48.8
300 31.8 51.1
303 33.6 51.5
306 37.6 51.2
309 36.1 51.4
312 36.3 50.8
315 37.3 47.2
318 37.1 46.9
321 38.4 49.9
324 37.2 47.9
327 37.1 49.9
330 38.1 52
333 40.1 51.3
336 40.7 52
339 40.9 52.7
342 42.3 51.2
345 40.6 49.8
348 38.4 49.3
351 41.6 49
354 44.3 50.5
357 42.3 50.2
360 45.9 47.9
363 42.6 50
366 44.4 48.7
369 48.3 50.3
372 47.9 53.1
375 44.8 45.3
378 44.6 50.5
381 45.9 49.1
384 47.7 50.8
387 48.4 50.2
390 48.9 50.9
393 48.8 47.2
396 47.7 48.2
399 49.3 48.8
402 49.9 48.2
405 50.3 49.5
408 52.2 50.3
411 52.4 50.1
414 54.7 51.8
417 53.1 52.3
420 55.5 51.2
423 56.5 52.8
426 55.5 49.7
429 58.5 48.5
432 54.5 50.6
435 56.1 52.5
438 59.4 50.2
441 55.6 53.1
444 58.8 51.5
447 55.6 50.9
450 58.7 48.5
453 60.4 51.5
456 61.3 46.1
459 58.7 47.8
462 62.2 51.1
465 58.8 45.7
468 56 49.9
471 62.8 49.5
474 63.8 50.5
477 60.7 52.7
480 62.7 49.7
483 65 47.4
486 64.8 49.2
489 61.5 48.9
492 61 50.1
495 62.1 48.4
498 65.1 48.5
501 67.9 45.4
504 65.4 48
507 62.3 47.9
510 65.1 48.5
513 67.3 50.1
516 67.7 52.8
519 68.5 51.7
522 69 50.4
525 67.8 49.2
528 71 50.3
531 67.4 50.2
534 69.8 49.5
537 71.7 52.4
540 67.6 49.7
543 67.2 51.8
546 69.7 50.1
549 67.8 53
552 68.9 49.1
555 70.5 51.4
558 67.8 52.1
561 72.4 51.4
564 68.5 51.1
567 71.7 50.1
570 66.1 49.3
573 72.3 48.3
576 69.2 49.8
579 74.1 51.2
582 67.7 49.7
585 69.3 51.8
588 67.9 52
591 73.6 51.1
594 73.9 51
597 73.1 50.8
600 73.1 50


==> data/multi.csv <==
fetches cache flipping
1 97 25
2 93 13
3 87 6
4 83 3


==> data/out_1.csv <==
Time Access Hit
0 300 
1672 268 
2201 252 
2610 261 
3030 258 
3445 267 
3871 256 
4294 265 
4716 300 
5318 259 
5736 300 
6332 290 
6781 300 
7258 300 
7845 300 
8441 257 
8859 300 
9350 252 
9759 300 
10270 257 
10684 252 
11093 253 
11505 258 
11932 259 
12346 268 
12775 257 
13195 258 
13610 255 
14024 272 
14453 299 
14911 272 
15350 256 
15764 254 
16177 257 
16591 252 
17000 261 
17418 256 
17831 255 
18245 254 
18666 259 
19082 254 
19493 259 
19911 254 
20322 257 
20736 252 
21145 271 
21573 258 
21998 271 
22428 258 
22843 255 
23259 252 
23668 259 
24161 257 
24577 254 
24992 255 
25424 262 
25843 261 
26265 258 
26680 259 
27096 256 
27509 300 
28978 259 
29394 256 
29817 269 
30243 256 
30656 259 
31072 258 
31491 259 
31907 260 
32330 251 
32744 264 
33197 271 
33625 256 
34044 253 
34460 252 
34873 257 
35291 260 
35710 257 
36128 252 
36551 266 
36978 251 
37390 256 
37802 254 
38213 255 
38629 260 
39050 251 
39464 254 
39885 259 
40305 254 
40720 263 
41142 254 
41557 255 
41973 252 
42386 257 
42800 262 
43231 260 
43647 260 
44068 258 
44484 256 
44903 257 
45317 254 
45732 257 
46150 260 
46579 258 
46998 253 
47410 256 
47826 252 
48239 257 
48655 254 
49070 251 
49484 260 
49937 282 
50380 257 
50792 256 
51209 255 
51625 252 
52036 257 
52452 254 
52867 255 
53293 260 
53714 263 
54138 256 
54551 255 
54965 256 
55378 261 
55796 254 
56207 259 
56633 260 
57054 255 
57470 252 
57883 257 
58295 256 
58712 300 
60199 259 
60615 260 
61066 263 
61490 254 
61905 255 
62317 262 
62740 255 
63156 252 
63567 257 
63985 250 
64426 257 
64844 252 
65257 257 
65675 258 
66092 257 
66510 250 
66921 255 
67333 256 
67760 259 
68172 260 
68593 255 
69007 256 
69420 255 
69834 258 
70251 259 
70667 260 
71096 263 
71516 256 
71933 259 
72349 254 
72760 259 
73176 256 
73593 259 
74005 254 
74430 253 
74846 252 
75257 255 
75673 252 
76084 257 
76498 254 
76913 251 
77327 260 
77756 265 
78182 250 
78593 257 
79005 256 
79422 251 
79836 258 
80255 255 
80667 256 
81092 261 
81516 250 
81927 263 
82347 256 
82760 257 
83178 250 
83589 255 
84001 262 
84432 265 
84858 250 
85269 257 
85681 256 
86096 255 
86512 258 
86931 251 
87345 252 
87786 265 
88208 258 
88621 263 
89045 250 
89456 251 
89870 252 
90281 300 
91739 258 
92182 258 
92599 255 
93015 252 
93424 253 
93832 260 
94250 254 
94661 255 
95069 260 
95496 268 
95922 250 
96329 263 
96747 264 
97168 253 
97580 252 
97987 257 
98401 254 
98822 257 
99232 254 
99643 253 
100055 254 
100466 263 
100886 250 
101293 300 
101773 252 
102194 262 
102617 261 
103035 258 
103454 263 
103874 258 
104293 255 
104705 254 
105120 253 
105542 264 
105963 255 
106377 258 
106794 263 
107218 256 
107633 255 
108049 250 
108460 257 
108886 260 
109303 259 
109723 256 
110140 259 
110558 256 
110975 255 
111391 250 
111802 257 
112248 254 
112661 255 
113077 252 
113488 257 
113904 254 
114319 251 
114733 252 
115146 253 
115590 254 
116005 255 
116421 250 
116832 257 
117248 252 
117661 255 
118077 252 
118490 257 
118912 256 
119331 261 
119753 258 
120172 257 
120588 254 
121003 255 
121415 300 
122882 259 
123329 261 
123751 250 
124162 263 
124586 252 
124999 257 
125411 256 
125828 255 
126242 262 
126675 257 
127089 254 
127504 255 
127918 260 
128339 259 
128755 262 
129178 259 
129594 264 
130045 259 
130461 256 
130874 269 
131302 258 
131717 261 
132139 256 
132552 263 
132976 256 
133423 258 
133838 261 
134262 258 
134683 261 
135107 258 
135528 261 
135952 258 
136373 261 
136807 260 
137230 265 
137656 258 
138075 263 
138499 260 
138920 262 
139344 262 
139765 262 
140198 263 
140624 258 
141045 261 
141469 258 
141890 261 
142314 258 
142735 261 
143159 258 
143610 260 
144033 261 
144457 258 
144878 261 
145302 258 
145723 261 
146145 254 
146562 263 
146998 260 
147421 261 
147845 258 
148270 259 
148692 258 
149113 260 
149536 261 
149960 258 
150391 263 
150815 260 
151236 263 
151660 260 
152085 261 
152507 260 
152928 300 
154397 261 
154831 260 
155256 261 
155678 260 
156099 263 
156523 260 
156944 263 
157368 260 
157789 264 
158222 263 
158648 258 
159069 261 
159493 258 
159914 261 
160338 258 
160759 261 
161183 258 
161614 263 
162040 262 
162463 259 
162883 252 
163296 255 
163712 254 
164123 263 
164547 252 
164992 260 
165413 255 
165829 254 
166242 257 
166662 262 
167085 263 
167505 262 
167928 263 
168388 254 
168803 263 
169227 260 
169648 262 
170072 258 
170491 262 
170914 263 
171338 260 
171789 263 
172213 260 
172634 259 
173056 260 
173477 263 
173901 260 
174322 264 
174746 258 
175177 260 
175600 261 
176024 258 
176445 261 
176869 256 
177288 261 
177712 258 
178133 261 
178567 250 
178974 259 
179394 260 
179815 257 
180231 252 
180644 255 
181060 252 
181471 263 
181925 258 
182340 259 
182752 258 
183167 259 
183583 258 
184000 259 
184416 300 
185885 258 
186314 257 
186732 252 
187145 251 
187559 254 
187974 263 
188392 256 
188809 255 
189221 254 
189666 257 
190082 252 
190495 255 
190911 250 
191322 263 
191746 252 
192157 257 
192575 252 
193016 255 
193434 256 
193845 263 
194269 260 
194688 259 
195104 256 
195515 259 
195931 256 
196378 258 
196794 262 
197213 254 
197629 258 
198048 254 
198464 252 
198875 257 
199289 254 
199736 250 
200145 259 
200557 262 
200980 259 
201392 258 
201813 253 
202227 254 
202642 253 
203068 254 
203479 261 
203897 258 
204312 255 
204724 258 
205140 256 
205557 258 
205969 262 
206400 262 
206823 253 
207235 256 
207652 251 
208064 251 
208478 260 
208897 258 
209313 252 
209736 254 
210150 254 
210563 255 
210979 252 
211390 257 
211804 254 
212217 255 
212633 252 
213074 256 
213490 250 
213901 255 
214313 256 
214726 257 
215144 250 
215555 300 
217012 257 
217442 252 
217853 257 
218263 254 
218676 255 
219090 254 
219504 252 
219917 255 
220333 250 
220754 253 
221170 252 
221581 257 
221999 250 
222410 251 
222824 254 
223235 257 
223653 250 
224339 284 
224792 254 
225203 255 
225615 262 
226036 257 
226452 252 
226867 265 
227293 254 
227716 255 
228134 256 
228549 255 
228965 250 
229376 257 
229792 252 
230205 255 
230617 254 
231062 267 
231488 256 
231903 257 
232319 252 
232732 255 
233148 250 
233559 263 
233983 252 
234404 273 
234840 256 
235259 261 
235683 256 
236102 257 
236516 254 
236933 259 
237353 254 
237778 274 
238213 257 
238629 254 
239041 256 
239458 258 
239876 252 
240291 264 
240717 254 
241162 270 
241593 259 
242015 260 
242436 259 
242858 260 
243279 259 
243701 260 
244122 263 
244556 262 
244977 260 
245400 257 
245822 258 
246243 261 
246663 260 
247086 300 
248554 262 
248993 254 
249406 261 
249822 260 
250241 253 
250655 254 
251072 261 
251492 254 
251907 253 
252331 254 
252748 261 
253170 258 
253589 257 
254005 254 
254416 259 
254830 256 
255242 262 
255673 256 
256088 257 
256506 250 
256917 253 
257331 256 
257747 254 
258162 255 
258578 258 
259029 272 
259460 257 
259878 252 
260291 255 
260707 252 
261122 261 
261542 254 
261957 255 
262403 272 
262836 255 
263252 252 
263665 257 
264081 254 
264494 259 
264908 262 
265331 255 
265757 272 
266188 258 
266607 255 
267021 254 
267438 253 
267850 256 
268270 264 
268693 262 
269126 300 
269838 286 
270281 259 
270695 258 
271118 257 
271532 260 
271951 257 
272367 254 
272812 259 
273232 254 
273647 255 
274063 252 
274476 255 
274888 254 
275303 259 
275719 252 
276158 293 
276610 256 
277027 264 
277449 254 
277866 251 
278276 252 
278689 255 
279101 252 
279522 255 
279938 252 
280351 300 
281820 253 
282230 254 
282641 255 
283055 254 
283467 258 
283912 300 
284472 249 
284884 256 
285300 252 
285713 255 
286129 252 
286538 257 
286956 252 
287401 272 
287834 255 
288248 250 
288659 257 
289077 252 
289490 255 
289906 252 
290317 253 
290741 274 
291172 255 
291588 254 
291999 259 
292417 258 
292838 253 
293254 250 
293667 251 
294093 270 
294526 253 
294942 250 
295355 261 
295779 252 
296192 255 
296610 250 
297023 253 
297449 272 
297882 255 
298300 248 
298711 253 
299127 252 
299540 255 
299958 250 
300371 253 
300797 252 
301210 257 
301630 256 
302045 261 
302465 254 
302878 259 
303298 252 
303713 255 
304139 256 
304552 257 
304974 254 
305387 261 
305809 252 
306224 249 
306638 252 
307051 255 
307479 256 
307894 257 
308312 254 
308725 261 
309143 254 
309554 300 
311033 255 
311449 252 
311872 255 
312290 254 
312707 253 
313123 248 
313534 261 
313958 252 
314369 255 
314785 252 
315208 269 
315636 256 
316053 251 
316467 252 
316880 257 
317298 250 
317709 255 
318123 252 
318546 273 
318980 254 
319395 255 
319813 248 
320224 255 
320640 250 
321053 253 
321469 258 
321918 273 
322354 262 
322775 255 
323193 248 
323604 253 
324020 250 
324431 255 
324849 248 
325292 274 
325725 257 
326141 256 
326556 249 
326964 260 
327384 250 
327795 255 
328207 254 
328634 253 
329050 254 
329463 257 
329881 250 
330292 255 
330710 248 
331119 257 
331533 254 
331958 253 
332374 252 
332785 255 
333201 250 
333614 255 
334026 254 
334439 255 
334855 250 
335276 257 
335694 254 
336109 253 
336525 252 
336936 255 
337352 250 
337765 255 
338177 254 
338600 257 
339018 250 
339429 255 
339841 256 
340256 255 
340670 252 
341085 300 
342545 258 
342990 261 
343410 252 
343823 251 
344237 250 
344648 257 
345060 256 
345475 259 
345895 250 
346316 255 
346734 248 
347145 255 
347557 254 
347972 253 
348388 248 
348799 251 
349213 250 
349636 255 
350054 248 
350465 249 
350879 250 
351290 255 
351708 248 
352119 249 
352533 252 
352954 255 
353372 250 
353783 255 
354197 252 
354612 249 
355024 256 
355440 250 
355853 253 
356275 254 
356692 249 
357106 250 
357517 255 
357935 248 
358346 253 
358758 254 
359173 251 
359599 252 
360012 251 
360428 250 
360839 253 
361255 250 
361666 255 
362084 248 
362495 253 
362919 248 
363328 257 
363742 254 
364157 255 
364569 254 
364984 257 
365398 254 
365813 255 
366235 256 
366652 259 
367068 254 
367483 257 
367901 250 
368312 255 
368726 252 
369141 253 
369567 252 
369978 261 
370396 254 
370811 253 
371225 254 
371641 252 
372054 255 
372470 300 
373939 254 
374350 261 
374766 256 
375183 255 
375599 250 
376010 257 
376428 252 
376841 251 
377265 254 
377961 278 
378398 255 
378814 254 
379229 255 
379645 250 
380056 255 
380472 254 
380893 259 
381305 266 
381732 257 
382150 252 
382563 255 
382975 254 
383390 257 
383808 252 
384231 257 
384649 254 
385064 255 
385480 252 
385895 255 
386311 252 
386724 251 
387138 252 
387561 257 
387979 256 
388396 257 
388814 250 
389225 255 
389641 252 
390056 255 
390472 252 
390925 257 
391343 256 
391758 255 
392174 252 
392589 255 
393005 252 
393418 255 
393834 252 
394277 256 
394694 255 
395108 254 
395524 252 
395939 256 
396355 252 
396768 255 
397184 252 
397629 254 
398044 255 
398460 252 
398869 257 
399281 254 
399697 252 
400110 255 
400526 254 
400949 256 
401363 250 
401774 255 
402190 254 
402603 257 
403021 256 
403438 255 
403856 300 
405335 250 
405748 255 
406164 252 
406579 253 
406997 250 
407410 261 
407834 252 
408247 255 
408675 252 
409090 253 
409506 250 
409923 253 
410337 252 
410752 253 
411168 250 
411581 255 
412007 252 
412422 255 
412838 254 
413255 253 
413671 300 
414351 284 
414792 259 
415216 252 
415641 255 
416059 250 
416472 255 
416884 256 
417297 255 
417713 252 
418128 255 
418544 252 
418963 257 
419377 266 
419800 300 
420281 255 
420695 254 
421110 255 
421528 250 
421941 253 
422367 252 
422782 253 
423198 252 
423611 255 
424029 250 
424442 253 
424858 252 
425271 251 
425697 252 
426112 253 
426528 250 
426941 255 
427357 252 
427772 253 
428188 250 
428601 251 
429025 252 
429440 255 
429856 252 
430271 253 
430687 250 
431098 253 
431512 254 
431930 250 
432375 250 
432786 255 
433202 252 
433617 253 
434033 248 
434444 255 
434854 258 
435270 300 
436769 254 
437182 255 
437598 252 
438013 253 
438427 252 
438840 255 
439256 252 
439669 255 
440091 256 
440508 259 
440928 252 
441341 255 
441757 252 
442172 249 
442584 254 
442999 255 
443421 256 
443838 255 
444254 250 
444665 255 
445083 252 
445494 255 
445910 252 
446323 251 
447007 283 
447457 256 
447874 255 
448286 254 
448701 255 
449117 252 
449530 255 
449946 250 
450369 257 
450783 256 
451196 259 
451612 256 
452027 257 
452441 258 
452858 253 
453268 256 
453697 255 
454109 254 
454526 249 
454940 250 
455351 255 
455767 252 
456180 253 
456596 256 
457025 259 
457445 250 
457856 255 
458272 252 
458685 255 
459097 254 
459514 249 
459926 252 
460349 259 
460765 256 
461180 257 
461594 254 
462009 251 
462423 252 
462836 255 
463252 250 
463695 253 
464109 256 
464528 255 
464944 250 
465357 249 
465771 250 
466182 255 
466598 300 
468063 263 
468485 254 
468900 253 
469316 248 
469727 255 
470139 254 
470554 253 
470964 252 
471405 253 
471819 248 
472230 253 
472646 250 
473057 251 
473473 248 
473884 249 
474298 256 
474747 261 
475167 254 
475582 251 
475998 248 
476409 249 
476823 256 
477242 255 
477658 250 
478081 251 
478497 248 
478908 253 
479324 250 
479735 251 
480151 248 
480562 253 
480978 250 
481399 251 
481815 252 
482226 255 
482644 248 
483055 253 
483471 250 
483882 255 
484296 252 
484719 255 
485137 250 
485548 255 
485964 250 
486377 251 
486791 252 
487205 252 
487616 255 
488063 249 
488477 250 
488886 257 
489304 252 
489715 263 
490139 250 
490552 251 
490964 254 
491407 261 
491829 250 
492240 255 
492652 254 
493067 257 
493481 254 
493896 255 
494308 254 
494735 257 
495145 260 
495566 257 
495978 256 
496395 255 
496811 254 
497227 254 
497640 300 
499113 261 
499535 252 
499948 259 
500368 252 
500779 257 
501197 252 
501610 255 
502024 252 
502445 255 
502861 252 
503274 255 
503692 300 
504370 282 
504809 261 
505233 260 
505654 255 
506081 263 
506501 254 
506916 253 
507326 258 
507742 252 
508155 259 
508573 258 
508994 249 
509437 257 
509855 256 
510272 257 
510686 254 
511103 253 
511519 250 
511932 255 
512346 252 
512771 269 
513197 256 
513618 257 
514034 258 
514449 257 
514869 250 
515282 253 
515698 252 
516121 265 
516549 256 
516964 257 
517382 252 
517797 253 
518213 250 
518626 255 
519042 252 
519487 253 
519903 256 
520322 253 
520738 252 
521151 255 
521569 250 
521982 261 
522406 250 
522849 257 
523267 258 
523684 257 
524104 248 
524515 261 
524933 252 
525346 257 
525764 252 
526187 259 
526607 254 
527022 259 
527442 252 
527857 255 
528273 252 
528688 253 
529104 300 
530577 254 
530990 263 
531414 252 
531829 253 
532245 250 
532658 255 
533074 252 
533489 253 
533915 254 
534326 253 
534742 252 
535155 255 
535575 250 
535988 253 
536404 252 
536817 255 
537265 250 
537676 255 
538094 252 
538511 249 
538927 250 
539340 253 
539756 252 
540169 255 
540617 250 
541030 253 
541446 252 
541859 255 
542277 250 
542690 253 
543100 254 
543513 251 
543939 250 
544352 261 
544776 250 
545189 255 
545605 252 
546020 253 
546436 258 
546857 253 
547303 252 
547716 255 
548134 250 
548547 253 
548959 254 
549374 255 
549792 250 
550205 253 
550651 254 
551064 259 
551484 256 
551901 255 
552317 252 
552730 257 
553144 254 
553559 255 
553987 254 
554398 261 
554820 252 
555233 257 
555651 252 
556064 251 
556478 252 
556891 257 
557319 252 
557732 257 
558150 252 
558561 255 
558977 252 
559390 257 
559808 252 
560221 255 
560667 300 
562100 260 
562520 252 
562933 255 
563349 252 
563764 255 
564176 254 
564591 255 
565036 255 
565448 256 
565867 251 
566279 256 
566695 250 
567108 255 
567524 252 
567935 255 
568380 255 
568796 252 
569209 255 
569623 254 
570039 250 
570452 255 
570868 252 
571281 251 
571705 254 
572120 259 
572536 254 
572951 257 
573369 250 
573780 255 
574196 250 
574609 255 
575035 254 
575446 261 
575866 254 
576281 251 
576695 252 
577108 253 
577524 252 
577937 251 
578381 252 
578794 253 
579206 256 
579619 255 
580037 252 
580448 257 
580866 252 
581277 255 
581703 252 
582116 259 
582536 250 
582947 257 
583365 250 
583776 255 
584192 250 
584603 257 
585047 254 
585462 251 
585876 252 
586287 257 
586705 250 
587116 255 
587532 250 
587943 257 
588367 256 
588782 257 
589200 254 
589613 255 
590029 250 
590440 257 
590858 250 
591269 255 
591691 300 
593130 255 
593548 250 
593959 300 
594645 280 
595083 254 
595496 257 
595914 250 
596335 257 
596749 254 
597158 259 
597574 254 
597989 257 
598407 256 
598824 259 
599238 252 
599659 253 
600073 250 
600480 261 
600896 250 
601307 255 
601717 258 
602212 274 
602765 214 1
603252 256 
603749 250 
604160 251 
604576 250 
604987 255 
605399 254 
605814 251 
606228 252 
606651 257 
607063 260 
607482 253 
607898 250 
608309 255 
608723 254 
609138 251 
609552 250 
609973 257 
610391 254 
610806 251 
611220 254 
611633 255 
612049 250 
612460 253 
612876 252 
613345 255 
613759 252 
614172 253 
614588 252 
614999 259 
615415 254 
615826 259 
616246 252 
616687 257 
617101 258 
617520 251 
617934 254 
618349 251 
618763 252 
619176 253 
619590 254 
620013 259 
620429 258 
620844 257 
621262 252 
621673 255 
622089 252 
622502 255 
622918 250 
623339 300 
624797 254 
625210 261 
625630 252 
626043 255 
626459 250 
626872 255 
627288 252 
627729 255 
628145 252 
628558 253 
628974 252 
629387 255 
629799 254 
630216 255 
630632 250 
631053 257 
631471 252 
631884 251 
632298 254 
632713 255 
633129 254 
633540 259 
633960 252 
634383 253 
634799 256 
635216 257 
635634 250 
636047 253 
636463 250 
636876 261 
637300 250 
637721 257 
638137 258 
638554 253 
638972 250 
639385 253 
639801 252 
640212 255 
640630 250 
641053 263 
641479 250 
641892 253 
642308 250 
642719 255 
643137 250 
643550 261 
643974 250 
644415 255 
644831 252 
645246 253 
645662 250 
646075 255 
646491 260 
646914 257 
647330 256 
647777 254 
648195 250 
648608 255 
649024 252 
649439 253 
649855 250 
650268 255 
650684 252 
651131 254 
651542 259 
651954 258 
652373 257 
652791 256 
653208 300 
653795 256 
654210 257 
654638 300 
656093 255 
656509 254 
656922 253 
657336 252 
657749 257 
658165 254 
658578 253 
659002 250 
659413 255 
659829 254 
660242 253 
660658 252 
661071 257 
661487 254 
661900 253 
662344 252 
662757 257 
663173 250 
663584 255 
664000 256 
664415 257 
664831 250 
665242 255 
665668 250 
666079 257 
666495 250 
666906 255 
667320 258 
667737 257 
668151 254 
668565 252 
669250 257 
669674 254 
670089 255 
670505 252 
670918 255 
671334 254 
671747 251 
672159 254 
672584 265 
673010 252 
673423 255 
673839 254 
674254 255 
674668 254 
675085 251 
675497 256 
675942 253 
676356 252 
676769 257 
677185 254 
677598 253 
678010 254 
678425 257 
678839 254 
679262 265 
679688 252 
680101 255 
680515 254 
680930 257 
681342 253 
681756 252 
682169 257 
682595 252 
683006 257 
683424 252 
683837 251 
684251 254 
684664 257 
685080 250 
685491 255 
685937 300 
687370 252 
687783 255 
688195 256 
688609 266 
689030 254 
689444 250 
689853 255 
690275 254 
690686 257 
691108 252 
691521 255 
691935 254 
692352 270 
692782 252 
693195 255 
693638 257 
694054 252 
694467 257 
694885 250 
695296 255 
695706 254 
696122 256 
696539 256 
696964 255 
697382 254 
697797 253 
698209 251 
698619 252 
699030 257 
699440 256 
699853 259 
700302 253 
700718 254 
701130 254 
701545 257 
701961 278 
702396 258 
702811 257 
703225 258 
703652 265 
704078 252 
704489 253 
704903 250 
705312 253 
705724 253 
706140 248 
706545 257 
706969 262 
707388 257 
707804 248 
708209 259 
708625 252 
709034 300 
709509 300 
710006 255 
710452 258 
710867 251 
711277 254 
711686 255 
712098 300 
712573 254 
712987 300 
713559 253 
713981 260 
714396 300 
714859 255 
715269 266 
715692 265 
716116 254 
716529 271 
716959 250 
717378 259 
717790 258 
718207 249 
718619 300 
720084 300 
720796 262 
721217 251 
721627 252 
722070 259 
722488 248 
722897 251 
723309 256 
723720 255 
724132 250 
724543 255 
724957 254 
725396 257 
725810 256 
726225 255 
726641 252 
727052 253 
727462 254 
727875 263 
728297 250 
728718 253 
729134 250 
729541 259 
729953 256 
730370 257 
730788 250 
731197 253 
731607 258 
732034 265 
732456 254 
732867 259 
733285 256 
733702 277 
734140 284 
734579 257 
734993 258 
735440 265 
735858 254 
736271 255 
736687 258 
737102 269 
737528 264 
737949 253 
738363 300 
738848 256 
739261 255 
739677 254 
740092 267 
740520 300 
740995 250 
741406 255 
741822 254 
742263 251 
742673 258 
743086 269 
743512 300 
743991 252 
744398 259 
744814 252 
745225 251 
745645 254 
746060 251 
746468 253 
746884 260 
747303 260 
747721 258 
748138 255 
748554 300 
750025 256 
750438 259 
750858 256 
751273 257 
751693 252 
752106 251 
752520 254 
752935 251 
753379 262 
753800 251 
754216 250 
754627 257 
755041 254 
755456 255 
755868 254 
756283 257 
756709 252 
757124 255 
757540 250 
757951 255 
758367 252 
758778 257 
759196 252 
759605 259 
760047 256 
760462 257 
760878 248 
761287 255 
761703 254 
762116 249 
762528 252 
762941 257 
763367 250 
763778 255 
764194 252 
764607 255 
765023 252 
765434 257 
765848 252 
766262 252 
766685 262 
767108 255 
767522 256 
767937 257 
768351 249 
768763 252 
769176 257 
769592 250 
770013 249 
770425 252 
770838 257 
771254 254 
771669 255 
772085 250 
772496 257 
772912 254 
773335 257 
773749 250 
774160 255 
774576 252 
774989 255 
775405 252 
775818 255 
776234 254 
776677 255 
777093 250 
777504 259 
777924 254 
778341 257 
778755 254 
779170 255 
779586 254 
780029 300 
781464 259 
781878 258 
782294 258 
782713 254 
783129 252 
783542 255 
783958 254 
784403 250 
784814 255 
785230 254 
785643 257 
786059 254 
786474 253 
786888 256 
787304 254 
787727 254 
788144 251 
788556 256 
788972 254 
789385 257 
789801 250 
790216 253 
790630 254 
791053 255 
791469 252 
791882 255 
792298 252 
792711 257 
793127 250 
793542 253 
793956 254 
794379 255 
794793 254 
795208 255 
795624 252 
796039 253 
796451 258 
796866 255 
797278 254 
797699 257 
798113 252 
798522 255 
798938 254 
799349 255 
799761 252 
800170 257 
800582 258 
801007 253 
801415 258 
801831 254 
802244 253 
802654 252 
803063 257 
803479 250 
803886 257 
804310 254 
804721 255 
805133 252 
805542 257 
805958 250 
806365 255 
806777 254 
807188 255 
807612 250 
808021 253 
808431 254 
808843 252 
809252 257 
809668 250 
810075 255 
810487 254 
810908 257 
811322 300 
812791 252 
813204 257 
813620 250 
814029 300 
814644 300 
815177 252 
815596 257 
816010 252 
816419 255 
816833 250 
817240 267 
817666 262 
818083 257 
818499 254 
818922 259 
819338 300 
819811 256 
820224 257 
820638 256 
821051 251 
821461 264 
821882 257 
822306 252 
822715 255 
823125 256 
823539 252 
823948 251 
824358 254 
824771 253 
825181 272 
825620 255 
826032 252 
826441 253 
826853 264 
827274 255 
827682 254 
828093 279 
828529 268 
828986 252 
829399 249 
829805 256 
830219 260 
830634 270 
831063 251 
831469 257 
831883 252 
832302 249 
832712 250 
833123 271 
833555 300 
834030 250 
834439 253 
834849 280 
835288 265 
835767 300 
836248 255 
836656 254 
837068 300 
837642 257 
838056 300 
838668 256 
839081 259 
839509 264 
839932 255 
840348 300 
840813 265 
841239 250 
841646 276 
842080 254 
842495 262 
842924 300 
844382 258 
844797 257 
845215 250 
845622 285 
846066 254 
846477 253 
846887 250 
847328 257 
847738 300 
848197 254 
848608 251 
849022 252 
849432 258 
849845 255 
850257 254 
850696 256 
851107 255 
851519 252 
851925 260 
852340 259 
852756 258 
853171 255 
853579 274 
854038 256 
854449 255 
854861 250 
855267 256 
855678 268 
856104 252 
856513 251 
856927 252 
857368 254 
857783 247 
858191 255 
858599 260 
859018 255 
859430 254 
859841 253 
860257 254 
860700 258 
861118 254 
861533 253 
861949 250 
862360 255 
862774 252 
863187 253 
863603 250 
864024 255 
864438 254 
864851 255 
865269 248 
865680 253 
866092 254 
866507 251 
866923 250 
867344 255 
867762 252 
868171 257 
868591 252 
869004 255 
869416 254 
869831 251 
870245 252 
870688 255 
871104 250 
871515 255 
871929 254 
872344 251 
872758 252 
873171 251 
873585 254 
874028 300 
875456 258 
875871 261 
876287 256 
876704 255 
877116 254 
877531 253 
877947 252 
878390 251 
878804 252 
879217 253 
879633 252 
880046 251 
880460 252 
880873 253 
881289 252 
881732 251 
882146 252 
882559 257 
882973 254 
883388 255 
883804 250 
884215 257 
884633 252 
885054 257 
885472 252 
885885 251 
886299 252 
886712 257 
887126 254 
887541 255 
887957 250 
888380 255 
888796 254 
889209 255 
889883 285 
890329 258 
890748 257 
891164 254 
891579 251 
892259 266 
892696 265 
893118 254 
893533 255 
893949 254 
894362 253 
894780 262 
895203 263 
895655 262 
896078 259 
896500 256 
896917 255 
897333 252 
897746 257 
898162 252 
898575 255 
899021 264 
899442 258 
899858 256 
900271 257 
900691 260 
901112 258 
901532 252 
901945 255 
902388 265 
902806 260 
903225 257 
903645 262 
904070 257 
904488 252 
904901 255 
905317 300 
906814 258 
907231 255 
907647 252 
908060 257 
908476 254 
908893 265 
909319 260 
909740 263 
910194 264 
910619 263 
911043 260 
911464 262 
911888 262 
912309 262 
912732 263 
913156 260 
913607 263 
914031 260 
914452 263 
914876 260 
915297 263 
915721 260 
916142 262 
916567 261 
917019 266 
917442 261 
917866 260 
918289 261 
918713 262 
919136 261 
919560 258 
919981 260 
920434 265 
920862 258 
921283 261 
921707 258 
922122 261 
922544 254 
922961 265 
923387 260 
923840 264 
924263 261 
924683 254 
925100 265 
925528 256 
925945 255 
926361 252 
926774 257 
927220 262 
927643 259 
928063 252 
928476 255 
928892 254 
929305 257 
929723 252 
930136 263 
930590 270 
931015 258 
931434 255 
931848 256 
932265 253 
932679 254 
933095 252 
933508 257 
933951 259 
934371 252 
934784 255 
935196 256 
935611 257 
936029 252 
936442 255 
936856 300 
938355 264 
938778 259 
939196 252 
939610 252 
940023 258 
940439 254 
940854 255 
941270 260 
941723 260 
942144 255 
942556 256 
942971 257 
943389 252 
943802 263 
944226 250 
944637 257 
945083 268 
945508 261 
945932 258 
946353 261 
946777 258 
947198 261 
947622 256 
948041 260 
948492 263 
948918 254 
949331 261 
949751 254 
950168 265 
950590 258 
951009 255 
951425 252 
951866 263 
952286 258 
952703 257 
953123 260 
953544 259 
953964 252 
954375 255 
954791 254 
955238 262 
955661 259 
956079 258 
956498 251 
956912 260 
957333 255 
957749 252 
958158 263 
958612 264 
959035 259 
959455 254 
959866 259 
960290 260 
960711 265 
961137 256 
961552 255 
961995 265 
962417 254 
962832 253 
963250 258 
963667 257 
964081 254 
964496 251 
964908 256 
965357 263 
965779 258 
966196 253 
966612 252 
967023 255 
967439 254 
967854 261 
968274 300 
969769 254 
970180 259 
970600 252 
971015 261 
971431 256 
971850 261 
972274 256 
972691 251 
973135 250 
973546 263 
973970 252 
974381 257 
974797 264 
975220 259 
975640 250 
976051 259 
976497 262 
976920 253 
977334 254 
977749 265 
978175 258 
978594 259 
979016 260 
979435 262 
979886 267 
980312 256 
980727 253 
981145 262 
981566 259 
981986 250 
982397 251 
982811 252 
983232 269 
983662 250 
984073 253 
984487 252 
984900 255 
985312 254 
985725 263 
986149 252 
986590 253 
987006 250 
987417 255 
987829 256 
988246 261 
988666 252 
989079 251 
989493 250 
989934 263 
990354 256 
990773 257 
991191 252 
991604 255 
992016 254 
992429 257 
992849 256 
993294 257 
993708 254 
994119 253 
994533 252 
994946 255 
995362 258 
995781 255 
996195 260 
996646 260 
997069 261 
997489 260 
997910 261 
998334 256 
998753 261 
999177 256 
999596 300 
1001091 265 
1001513 262 
1001936 259 
1002358 260 
1002779 259 
1003201 260 
1003620 263 
1004044 260 
1004473 263 
1004897 250 
1005308 263 
1005732 252 
1006143 257 
1006563 260 
1006984 259 
1007404 250 
1007847 252 
1008258 257 
1008674 254 
1009089 300 
1009777 277 
1010219 252 
1010632 251 
1011048 250 
1011491 253 
1011903 260 
1012324 257 
1012738 250 
1013145 259 
1013565 254 
1013976 257 
1014394 256 
1014841 255 
1015253 254 
1015668 257 
1016086 250 
1016497 255 
1016913 252 
1017326 253 
1017742 252 
1018165 257 
1018583 254 
1018998 255 
1019414 252 
1019825 257 
1020243 252 
1020656 255 
1021072 250 
1021513 257 
1021931 252 
1022344 251 
1022758 252 
1023171 257 
1023589 252 
1024000 255 
1024416 252 
1024859 258 
1025277 252 
1025690 251 
1026104 252 
1026517 257 
1026935 252 
1027348 255 
1027764 250 
1028205 256 
1028624 251 
1029036 256 
1029452 252 
1029865 257 
1030279 256 
1030690 300 
1032161 257 
1032609 252 
1033022 255 
1033440 248 
1033849 257 
1034267 252 
1034680 255 
1035096 252 
1035509 257 
1035957 252 
1036370 255 
1036788 250 
1037199 257 
1037617 252 
1038030 255 
1038446 252 
1038859 257 
1039307 252 
1039720 255 
1040138 250 
1040549 253 
1040965 252 
1041382 249 
1041794 254 
1042209 257 
1042680 261 
1043102 256 
1043519 255 
1043935 252 
1044348 257 
1044766 252 
1045179 255 
1045595 252 
1046038 257 
1046456 252 
1046869 257 
1047283 258 
1047700 257 
1048118 252 
1048531 255 
1048947 252 
1049390 257 
1049806 254 
1050221 255 
1050637 252 
1051050 261 
1051470 252 
1051883 255 
1052299 252 
1052746 260 
1053166 254 
1053581 255 
1053997 252 
1054410 255 
1054828 254 
1055243 255 
1055659 252 
1056104 252 
1056517 257 
1056933 254 
1057348 253 
1057762 254 
1058180 252 
1058593 255 
1059009 252 
1059454 252 
1059867 257 
1060285 252 
1060698 255 
1061114 252 
1061529 255 
1061943 254 
1062358 300 
1063850 258 
1064267 257 
1064685 252 
1065098 255 
1065514 254 
1065929 255 
1066341 252 
1066754 251 
1067196 256 
1067615 264 
1068040 255 
1068456 252 
1068871 251 
1069285 254 
1069701 250 
1070114 253 
1070559 253 
1070975 252 
1071388 255 
1071806 248 
1072217 253 
1072631 254 
1073046 253 
1073462 252 
1073907 249 
1074321 252 
1074734 255 
1075152 250 
1075565 253 
1075977 254 
1076392 255 
1076810 250 
1077233 251 
1077649 250 
1078062 253 
1078476 252 
1078891 251 
1079305 254 
1079721 248 
1080132 262 
1080563 257 
1080981 252 
1081396 251 
1081810 254 
1082226 248 
1082637 255 
1083053 252 
1083466 253 
1083911 261 
1084331 248 
1084736 261 
1085156 254 
1085568 254 
1085979 257 
1086395 252 
1086808 255 
1087253 255 
1087669 252 
1088082 255 
1088494 254 
1088908 254 
1089323 256 
1089735 256 
1090148 255 
1090587 259 
1091007 252 
1091420 255 
1091836 250 
1092251 249 
1092663 255 
1093075 254 
1093492 300 
1094979 261 
1095399 256 
1095814 257 
1096234 252 
1096645 255 
1097063 250 
1097474 255 
1097892 248 
1098333 253 
1098749 250 
1099160 255 
1099574 252 
1099989 257 
1100411 250 
1100822 255 
1101238 250 
1101681 253 
1102097 248 
1102502 257 
1102914 260 
1103335 251 
1103749 250 
1104160 257 
1104578 250 
1105019 255 
1105433 252 
1105844 257 
1106262 250 
1106673 255 
1107085 254 
1107498 257 
1107916 250 
1108357 255 
1108771 252 
1109182 257 
1109600 250 
1110011 251 
1110425 252 
1110836 257 
1111254 250 
1111695 251 
1112111 248 
1112520 257 
1112934 254 
1113347 255 
1113763 250 
1114174 253 
1114590 250 
1115413 254 
1115836 257 
1116254 254 
1116669 253 
1117085 300 
1117765 280 
1118202 259 
1118618 256 
1119063 258 
1119480 255 
1119898 248 
1120309 255 
1120721 254 
1121133 254 
1121544 255 
1121956 260 
1122407 262 
1122830 253 
1123244 254 
1123657 259 
1124077 250 
1124490 255 
1124902 300 
1126361 259 
1126805 260 
1127228 251 
1127642 252 
1128055 253 
1128471 248 
1128882 255 
1129298 250 
1129711 253 
1130153 252 
1130568 255 
1130980 254 
1131397 253 
1131809 252 
1132224 251 
1132638 252 
1133053 249 
1133497 264 
1133924 248 
1134335 251 
1134749 258 
1135170 253 
1135584 254 
1136000 250 
1136413 249 
1136856 255 
1137268 254 
1137685 253 
1138101 248 
1138510 257 
1138924 249 
1139332 252 
1139745 257 


==> data/out_2.csv <==
Time Access Hit
0 300 
1113 300 
1618 269 
2133 300 
2610 259 
3026 258 
3443 259 
3861 300 
4475 300 
4952 259 
5370 300 
5833 257 
6243 278 
6678 272 
7110 256 
7527 262 
7947 256 
8360 258 
8778 264 
9199 300 
9676 263 
10096 300 
10577 266 
11002 279 
11440 300 
12032 300 
12495 279 
13004 255 
13418 284 
13861 282 
14302 257 
14716 300 
15205 260 
15623 256 
16036 261 
16454 256 
16869 257 
17283 256 
17696 259 
18116 296 
18571 258 
18986 259 
19400 256 
19813 259 
20227 260 
20644 255 
21058 256 
21474 254 
21885 260 
22299 258 
22716 257 
23130 256 
23541 261 
23959 256 
24374 253 
24790 256 
25205 259 
25619 260 
26038 261 
26456 254 
26867 259 
27285 256 
27700 263 
28124 300 
28738 300 
30205 259 
30619 260 
31036 259 
31448 258 
31863 259 
32277 262 
32700 259 
33116 254 
33527 259 
33945 252 
34354 261 
34772 254 
35183 259 
35601 252 
36012 263 
36432 254 
36843 259 
37259 254 
37673 256 
38086 260 
38504 254 
38917 257 
39335 290 
39782 254 
40193 261 
40613 256 
41026 259 
41438 258 
41853 257 
42269 260 
42690 297 
43144 256 
43557 259 
43975 252 
44384 255 
44798 258 
45211 267 
45639 288 
46088 274 
46518 266 
46939 258 
47359 300 
47818 272 
48245 275 
48677 254 
49090 257 
49502 260 
49919 255 
50333 300 
50822 300 
51541 259 
51955 258 
52372 257 
52784 256 
53200 252 
53609 257 
54025 254 
54438 257 
54848 258 
55261 261 
55679 254 
56092 253 
56508 280 
56945 261 
57359 256 
57774 257 
58188 254 
58599 257 
59015 300 
60482 252 
60895 275 
61327 254 
61738 255 
62154 256 
62565 259 
62979 256 
63394 257 
63806 282 
64249 289 
64699 298 
65156 276 
65589 300 
66154 300 
66671 300 
67291 300 
67808 259 
68222 300 
68788 259 
69204 254 
69617 265 
70035 262 
70454 257 
70870 256 
71283 300 
71772 259 
72192 300 
72816 300 
73347 290 
73794 279 
74232 274 
74661 300 
75156 262 
75578 252 
75987 261 
76407 300 
76868 268 
77297 257 
77713 256 
78126 261 
78542 260 
78961 257 
79371 258 
79786 261 
80202 260 
80621 261 
81039 254 
81450 259 
81868 254 
82281 300 
82766 255 
83178 258 
83596 254 
84005 259 
84421 258 
84836 255 
85252 254 
85665 257 
86075 260 
86492 259 
86910 252 
87319 259 
87735 258 
88150 259 
88564 256 
88981 259 
89399 254 
89812 261 
90232 300 
91671 259 
92087 256 
92500 261 
92916 260 
93339 300 
93816 259 
94232 254 
94645 257 
95059 258 
95474 259 
95892 252 
96305 259 
96723 256 
97138 261 
97556 264 
97977 261 
98395 256 
98808 259 
99224 258 
99641 261 
100063 254 
100474 259 
100888 258 
101305 259 
101719 262 
102138 267 
102562 256 
102979 263 
103407 258 
103824 257 
104238 256 
104653 259 
105069 256 
105482 259 
105896 258 
106313 259 
106731 262 
107150 259 
107564 258 
107983 253 
108395 258 
108813 258 
109228 258 
109646 254 
110061 300 
110532 261 
110950 256 
111365 257 
111779 256 
112192 261 
112610 256 
113025 257 
113439 256 
113852 261 
114270 256 
114685 257 
115099 256 
115512 261 
115930 256 
116347 263 
116771 260 
117188 259 
117604 258 
118021 263 
118441 256 
118854 259 
119270 256 
119685 259 
120101 256 
120514 259 
120932 256 
121347 259 
121763 300 
123230 257 
123644 256 
124063 257 
124477 256 
124890 259 
125306 256 
125721 263 
126141 256 
126554 259 
126970 256 
127385 259 
127801 256 
128214 259 
128630 256 
129045 259 
129463 258 
129878 259 
130296 254 
130711 259 
131129 256 
131544 261 
131962 254 
132377 253 
132789 256 
133202 261 
133618 258 
134035 261 
134451 258 
134867 260 
135282 258 
135700 254 
136111 259 
136527 258 
136942 259 
137356 256 
137769 259 
138187 256 
138602 261 
139022 258 
139437 263 
139857 256 
140268 259 
140686 256 
141099 259 
141517 254 
141928 255 
142344 256 
142757 259 
143173 256 
143586 259 
144000 262 
144419 259 
144835 256 
145248 259 
145662 258 
146077 259 
146493 256 
146906 259 
147320 258 
147737 261 
148155 256 
148568 257 
148984 258 
149401 259 
149817 258 
150234 257 
150648 256 
151062 254 
151473 261 
151891 256 
152310 262 
152739 279 
153175 272 
153604 300 
154159 300 
154728 264 
155153 262 
155582 253 
155996 300 
156473 259 
156887 300 
157565 300 
158052 300 
158515 300 
158980 284 
159419 293 
159871 300 
161330 292 
161781 259 
162195 300 
162660 300 
163117 300 
163668 300 
164147 273 
164575 278 
165010 254 
165420 260 
165837 278 
166278 300 
166783 259 
167201 258 
167616 259 
168036 278 
168471 261 
168891 256 
169304 300 
169879 256 
170296 300 
170883 300 
171368 254 
171781 261 
172195 300 
172670 263 
173092 256 
173507 261 
173933 254 
174344 259 
174758 256 
175173 275 
175607 294 
176062 268 
176487 300 
176954 261 
177374 300 
177841 282 
178281 256 
178696 259 
179114 254 
179527 257 
179943 256 
180356 257 
180776 252 
181187 255 
181603 256 
182018 261 
182436 254 
182847 255 
183263 254 
183676 261 
184092 260 
184507 300 
185967 258 
186382 258 
186798 254 
187211 253 
187623 254 
188036 259 
188458 266 
188881 257 
189297 254 
189710 257 
190120 258 
190535 257 
190951 254 
191364 257 
191780 256 
192193 255 
192607 258 
193022 300 
193501 259 
193917 254 
194330 257 
194746 268 
195175 259 
195587 260 
196004 255 
196420 254 
196829 259 
197245 256 
197662 259 
198078 258 
198494 256 
198905 260 
199323 254 
199736 261 
200154 254 
200567 257 
200977 258 
201394 259 
201806 258 
202221 255 
202635 256 
203050 259 
203468 256 
203879 259 
204295 256 
204708 259 
205124 256 
205535 259 
205951 254 
206364 259 
206782 264 
207203 300 
208038 300 
208575 284 
209020 300 
209531 257 
209945 256 
210360 261 
210778 254 
211189 259 
211607 300 
212140 256 
212553 259 
212969 254 
213380 261 
213800 258 
214213 259 
214629 256 
215042 255 
215458 256 
215871 300 
217337 256 
217750 259 
218168 258 
218583 259 
219001 252 
219410 259 
219828 256 
220241 255 
220655 256 
221068 259 
221486 260 
221903 255 
222317 256 
222730 267 
223156 254 
223567 261 
223981 258 
224396 259 
224814 258 
225229 259 
225645 258 
226058 259 
226476 254 
227311 254 
227722 259 
228136 256 
228552 254 
228965 260 
229383 258 
229798 259 
230216 254 
230631 259 
231049 254 
231462 261 
231882 258 
232297 259 
232713 256 
233128 259 
233546 258 
233965 296 
234418 259 
234834 260 
235251 261 
235665 256 
236082 300 
236554 300 
237029 258 
237446 257 
237860 258 
238275 259 
238693 254 
239104 259 
239520 262 
239937 255 
240353 256 
240770 267 
241194 256 
241607 261 
242027 258 
242442 259 
242858 256 
243271 259 
243689 256 
244104 300 
244570 256 
244983 261 
245403 258 
245818 259 
246234 256 
246647 261 
247071 300 
248550 260 
248969 261 
249387 256 
249802 259 
250218 256 
250631 261 
251049 256 
251464 257 
251880 254 
252291 261 
252709 256 
253124 257 
253538 258 
253953 261 
254371 256 
254786 257 
255204 256 
255617 261 
256035 256 
256450 257 
256862 258 
257278 260 
257693 258 
258111 254 
258524 257 
258940 254 
259353 261 
259773 258 
260188 259 
260604 256 
261019 284 
261462 261 
261884 298 
262341 261 
262759 300 
263218 300 
263759 256 
264172 267 
264596 254 
265009 261 
265429 294 
265878 258 
266294 258 
266711 260 
267129 256 
267542 255 
267956 258 
268373 261 
268795 292 
269244 256 
269657 259 
270075 252 
270484 261 
270902 256 
271317 257 
271735 256 
272148 265 
272570 258 
272985 259 
273403 254 
273814 257 
274228 258 
274646 260 
275063 258 
275481 254 
275892 260 
276310 254 
276723 261 
277141 256 
277556 257 
277966 258 
278383 259 
278809 300 
280264 254 
280675 261 
281095 280 
281534 300 
282005 289 
282451 256 
282866 261 
283288 256 
283703 253 
284115 256 
284530 259 
284942 258 
285357 259 
285773 254 
286186 265 
286612 300 
287228 259 
287644 254 
288057 259 
288475 256 
288888 259 
289306 252 
289719 259 
290141 252 
290550 261 
290964 258 
291381 257 
291791 258 
292206 261 
292620 258 
293037 253 
293451 254 
293862 257 
294278 256 
294693 253 
295103 258 
295519 256 
295932 259 
296346 256 
296763 255 
297179 276 
297610 256 
298029 277 
298459 300 
298920 300 
299389 259 
299803 276 
300242 263 
300664 260 
301081 263 
301503 258 
301918 257 
302330 276 
302761 300 
303286 256 
303704 268 
304131 300 
304743 300 
305222 273 
305648 258 
306063 263 
306485 280 
306924 259 
307346 282 
307787 300 
308445 300 
308962 266 
309385 265 
309811 300 
310352 300 
310883 300 
312346 256 
312761 300 
313368 300 
313924 271 
314360 252 
314771 273 
315199 300 
315658 300 
316141 300 
316751 300 
317260 300 
317741 300 
318362 300 
318857 260 
319274 259 
319694 256 
320111 263 
320527 300 
321038 266 
321467 275 
321897 264 
322316 262 
322734 254 
323147 257 
323569 300 
324127 300 
324630 288 
325076 260 
325493 264 
325915 254 
326328 294 
326781 257 
327199 282 
327638 294 
328091 275 
328523 262 
328942 255 
329356 260 
329773 267 
330201 266 
330630 279 
331066 282 
331505 288 
331952 300 
332589 300 
333044 300 
333529 278 
333966 265 
334392 266 
334815 267 
335239 254 
335652 259 
336070 256 
336485 261 
336903 300 
337402 300 
337915 254 
338326 275 
338758 262 
339183 264 
339605 284 
340044 300 
340636 300 
341125 269 
341553 266 
341976 267 
342400 300 
343018 268 
343442 256 
343855 300 
344342 300 
344943 254 
345358 300 
345851 280 
346292 300 
346841 300 
347358 300 
347871 300 
348356 257 
348774 262 
349193 300 
349680 300 
350137 300 
351609 280 
352046 300 
352511 300 
352972 265 
353398 300 
353869 276 
354303 278 
354738 256 
355153 281 
355591 272 
356022 300 
356579 300 
357042 300 
357527 285 
357969 300 
358470 256 
358885 270 
359313 256 
359726 260 
360144 256 
360559 257 
360973 256 
361386 261 
361804 256 
362219 257 
362633 256 
363046 257 
363462 256 
363879 267 
364303 256 
364716 259 
365132 258 
365549 261 
365967 256 
366380 259 
366796 256 
367211 263 
367631 256 
368048 292 
368498 256 
368913 300 
369416 260 
369834 290 
370283 278 
370724 261 
371142 270 
371569 267 
371993 264 
372418 264 
372840 300 
373319 300 
373871 300 
374426 284 
374867 300 
375337 300 
375820 258 
376243 276 
376679 254 
377094 260 
377512 300 
378032 257 
378446 280 
378881 300 
379390 300 
379879 295 
380331 256 
380744 300 
381390 300 
381885 273 
382315 300 
382844 300 
383323 300 
383911 300 
384464 274 
384897 300 
385514 296 
385971 300 
386466 264 
386887 300 
388355 256 
388770 259 
389188 264 
389609 300 
390208 300 
390711 260 
391128 300 
391629 262 
392049 264 
392474 294 
392925 298 
393381 266 
393804 258 
394221 265 
394641 292 
395090 277 
395528 288 
395973 272 
396404 300 
396947 259 
397371 300 
397989 300 
398514 300 
399116 300 
399605 271 
400031 268 
400458 300 
400949 300 
401412 300 
401935 257 
402353 278 
402788 271 
403218 254 
403631 278 
404067 256 
404482 300 
405965 271 
406399 270 
406828 300 
407550 300 
408065 300 
408548 288 
408993 258 
409409 256 
409822 300 
410309 300 
410788 300 
411381 300 
411983 265 
412407 262 
412824 270 
413252 274 
413685 270 
414116 267 
414546 254 
414957 273 
415387 300 
415910 268 
416335 300 
416836 290 
417283 300 
417753 294 
418208 296 
418661 267 
419089 258 
419506 290 
419951 300 
420560 256 
420981 267 
421407 288 
421858 258 
422272 264 
422691 264 
423114 283 
423554 280 
423991 261 
424405 258 
424822 261 
425246 256 
425657 265 
426079 288 
426524 272 
426953 281 
427393 272 
427820 259 
428238 294 
428695 296 
429148 279 
429584 272 
430015 259 
430431 290 
430876 300 
431389 288 
431838 300 
432307 271 
432737 252 
433146 300 
433630 260 
434047 300 
434604 300 
435085 272 
435514 273 
435944 300 
437409 300 
437946 256 
438363 277 
438795 300 
439292 300 
439795 300 
440250 272 
440677 300 
441162 281 
441602 300 
442236 266 
442657 275 
443093 276 
443526 289 
443980 300 
444616 270 
445047 300 
445608 300 
446133 300 
446628 300 
447093 300 
447819 300 
448341 300 
448962 300 
449938 300 
450658 300 
451117 300 
451594 298 
452049 269 
452471 292 
452924 300 
453405 272 
453835 256 
454248 276 
454683 269 
455107 300 
455664 300 
456178 300 
456670 300 
457177 300 
457699 300 
458266 300 
458892 219 
459367 300 
459948 300 
460429 266 
460854 300 
461363 279 
461801 266 
462228 300 
462715 261 
463133 298 
463586 259 
464002 258 
464417 286 
465041 300 
465534 300 
466022 276 
466457 300 
466944 300 
467419 267 
467845 264 
468270 300 
468775 300 
469288 250 
469694 300 
470173 300 
470658 258 
471075 295 
471531 262 
471952 300 
473485 258 
473900 261 
474318 296 
474775 259 
475191 254 
475602 261 
476020 256 
476435 253 
476849 254 
477262 259 
477680 258 
478095 261 
478513 256 
478926 259 
479344 254 
479757 261 
480179 256 
480592 259 
481008 256 
481421 259 
481839 258 
482254 259 
482672 254 
483087 259 
483505 256 
483918 261 
484336 256 
484751 257 
485165 256 
485578 261 
485996 254 
486409 257 
486825 258 
487240 261 
487656 258 
488075 253 
488485 258 
488901 258 
489316 259 
489734 254 
490147 270 
490575 256 
490992 300 
491515 256 
491930 257 
492344 256 
492757 261 
493177 258 
493594 257 
494006 258 
494421 261 
494839 260 
495256 259 
495670 258 
496086 256 
496501 258 
496921 272 
497352 256 
497767 261 
498187 300 
499650 259 
500068 256 
500483 261 
500903 262 
501322 290 
501771 257 
502183 258 
502601 256 
503014 258 
503430 256 
503843 259 
504261 262 
504682 260 
505100 256 
505513 259 
505931 254 
506342 261 
506760 256 
507173 259 
507595 252 
508006 259 
508422 256 
508837 257 
509255 256 
509670 300 
510255 256 
510668 288 
511116 300 
511599 260 
512018 274 
512450 256 
512865 262 
513285 256 
513698 266 
514122 256 
514537 258 
514953 256 
515366 259 
515782 256 
516197 261 
516615 256 
517028 261 
517446 256 
517861 257 
518277 298 
518732 256 
519145 261 
519565 258 
519978 259 
520392 258 
520807 259 
521223 258 
521642 300 
522128 258 
522543 259 
522961 252 
523370 259 
523786 258 
524201 259 
524619 254 
525032 257 
525442 260 
525859 259 
526277 254 
526688 261 
527108 258 
527521 263 
527943 288 
528390 257 
528806 300 
529400 300 
530052 261 
530472 258 
530887 255 
531303 260 
531722 259 
532142 292 
532591 300 
533237 300 
533702 300 
534356 259 
534772 256 
535187 277 
535619 266 
536044 300 
536549 298 
537006 257 
537422 280 
537861 261 
538279 300 
539963 258 
540380 269 
540810 262 
541229 273 
541659 258 
542076 267 
542500 254 
542915 267 
543339 300 
543806 274 
544241 211 
544605 300 
545116 276 
545551 257 
545967 260 
546382 259 
546798 256 
547215 261 
547637 260 
548054 257 
548470 286 
548913 275 
549347 276 
549776 264 
550199 253 
550609 258 
551025 300 
551508 258 
551923 300 
552470 300 
553009 282 
553450 256 
553864 298 
554323 272 
554754 269 
555180 270 
555607 269 
556033 278 
556468 288 
556915 257 
557331 260 
557748 273 
558184 262 
558603 267 
559025 272 
559460 262 
559885 300 
560349 288 
560792 266 
561218 256 
561633 300 
563154 260 
563571 279 
564013 262 
564432 285 
564872 256 
565283 261 
565703 300 
566315 300 
566792 300 
567277 273 
567711 300 
568194 300 
568677 290 
569124 257 
569544 258 
569965 276 
570397 300 
570862 278 
571297 261 
571715 298 
572172 300 
572727 254 
573140 257 
573552 300 
574057 260 
574472 259 
574890 252 
575299 271 
575723 258 
576138 290 
576587 297 
577039 274 
577468 290 
577916 260 
578335 274 
578768 300 
579254 254 
579665 268 
580096 257 
580508 280 
580945 263 
581369 294 
581822 300 
582347 300 
582824 300 
583291 300 
583796 257 
584214 254 
584625 259 
585043 268 
585474 261 
585892 254 
586303 261 
586717 258 
587134 257 
587544 258 
587959 257 
588375 256 
588790 257 
589200 258 
589615 257 
590029 258 
590446 253 
590856 258 
591272 256 
591685 259 
592103 300 
593562 260 
593979 259 
594391 258 
594808 257 
595220 258 
595637 261 
596055 254 
596468 257 
596882 254 
597293 261 
597709 258 
598128 251 
598536 270 
598963 300 
599486 267 
599914 270 
600341 300 
600938 256 
601353 265 
601773 300 
602254 254 
602665 261 
603087 300 
603598 256 
604011 259 
604423 258 
604838 259 
605256 256 
605671 261 
606085 258 
606502 257 
606920 256 
607335 259 
607753 256 
608166 259 
608584 254 
608995 259 
609411 256 
609824 259 
610242 254 
610653 259 
611067 258 
611481 258 
611898 258 
612312 256 
612725 261 
613143 256 
613558 257 
613972 254 
614383 261 
614801 256 
615216 257 
615630 256 
616043 261 
616461 256 
616876 265 
617294 258 
617709 259 
618125 258 
618542 261 
618960 256 
619373 259 
619789 258 
620206 261 
620624 256 
621037 259 
621453 256 
621868 259 
622284 256 
622699 257 
623113 256 
623528 300 
624996 256 
625409 259 
625825 258 
626242 261 
626660 256 
627073 259 
627489 256 
627904 263 
628324 256 
628737 259 
629153 256 
629568 259 
629984 256 
630401 257 
630815 256 
631230 259 
631648 258 
632063 259 
632481 254 
632896 259 
633314 260 
633731 261 
634149 256 
634564 259 
634982 300 
635536 259 
635950 276 
636385 300 
636849 258 
637268 272 
637698 300 
638216 300 
638700 268 
639123 268 
639548 293 
640000 300 
640483 258 
640898 263 
641320 254 
641733 300 
642336 300 
642817 256 
643230 275 
643664 258 
644081 300 
644566 281 
645004 256 
645419 265 
645841 300 
646320 256 
646733 259 
647151 254 
647568 257 
647984 256 
648399 261 
648819 258 
649234 259 
649648 258 
650065 259 
650481 260 
650900 259 
651314 258 
651730 256 
652145 258 
652563 258 
652978 260 
653396 252 
653809 259 
654229 256 
654642 300 
656117 259 
656535 254 
656946 259 
657358 260 
657775 259 
658193 254 
658610 257 
659020 258 
659435 261 
659855 266 
660278 259 
660696 256 
661111 257 
661527 268 
661956 267 
662380 256 
662793 259 
663211 254 
663622 300 
664101 259 
664515 256 
664932 259 
665348 258 
665763 261 
666179 258 
666598 253 
667006 260 
667422 258 
667837 255 
668253 254 
668664 259 
669076 260 
669493 259 
669911 252 
670320 259 
670736 256 
671149 259 
671567 252 
671976 259 
672392 256 
672805 259 
673223 252 
673632 259 
674048 256 
674461 259 
674879 254 
675288 259 
675702 258 
676117 259 
676533 254 
676943 258 
677358 261 
677772 258 
678189 257 
678599 258 
679014 257 
679430 256 
679845 257 
680261 256 
680672 261 
681090 254 
681503 257 
681919 252 
682330 259 
682748 256 
683163 257 
683579 256 
683990 259 
684408 254 
684821 261 
685239 254 
685652 253 
686064 300 
687529 257 
687945 256 
688358 257 
688772 254 
689185 259 
689597 258 
690010 259 
690426 254 
690839 263 
691255 258 
691668 259 
692084 254 
692497 259 
693138 252 
693547 261 
693965 290 
694414 296 
694867 257 
695283 254 
695694 259 
696108 256 
696521 295 
696973 256 
697386 255 
697802 252 
698211 259 
698623 260 
699038 259 
699456 252 
699869 263 
700291 254 
700702 261 
701118 260 
701533 259 
701949 254 
702360 255 
702776 256 
703193 300 
703651 256 
704064 259 
704478 256 
704889 259 
705305 256 
705718 259 
706132 256 
706547 261 
706967 256 
707378 261 
707798 256 
708211 259 
708627 254 
709038 259 
709452 272 
709885 255 
710301 256 
710714 261 
711134 256 
711547 259 
711963 254 
712376 259 
712790 260 
713211 273 
713643 256 
714054 261 
714474 258 
714887 259 
715303 254 
715716 259 
716134 256 
716553 261 
716971 254 
717382 300 
718895 259 
719313 252 
719722 259 
720138 256 
720553 261 
720975 254 
721388 257 
721802 264 
722223 257 
722637 258 
723052 255 
723468 254 
723883 259 
724299 258 
724714 261 
725130 264 
725553 261 
725969 258 
726384 257 
726796 260 
727216 256 
727633 274 
728064 259 
728480 258 
728897 261 
729315 256 
729726 259 
730140 260 
730559 261 
730983 300 
731460 259 
731876 256 
732291 253 
732705 256 
733120 261 
733538 254 
733951 257 
734369 256 
734784 259 
735202 256 
735617 261 
736035 256 
736448 259 
736866 254 
737279 265 
737703 258 
738118 259 
738534 256 
738949 257 
739359 260 
739776 259 
740194 254 
740609 259 
741033 260 
741450 259 
741866 256 
742281 261 
742699 256 
743112 259 
743528 258 
743945 261 
744369 300 
744882 256 
745295 259 
745713 254 
746124 259 
746540 258 
746955 259 
747373 254 
747786 257 
748200 258 
748615 259 
749033 300 
750496 261 
750914 256 
751327 259 
751745 262 
752166 294 
752617 259 
753033 258 
753450 261 
753868 256 
754281 259 
754697 256 
755112 259 
755534 258 
755949 259 
756363 258 
756780 257 
757192 260 
757610 256 
758025 256 
758443 256 
758858 260 
759280 256 
759693 258 
760111 254 
760522 259 
760938 258 
761353 259 
761771 254 
762184 278 
762620 256 
763033 266 
763458 257 
763870 260 
764288 256 
764701 260 
765119 258 
765536 300 
766001 259 
766417 256 
766832 259 
767250 258 
767665 259 
768083 254 
768498 259 
768922 276 
769355 259 
769771 256 
770186 257 
770600 258 
771015 259 
771433 254 
771848 259 
772266 288 
772711 261 
773129 256 
773544 257 
773954 258 
774369 261 
774787 256 
775202 257 
775618 290 
776065 258 
776484 259 
776900 260 
777319 257 
777731 256 
778145 258 
778562 260 
778982 258 
779397 260 
779813 256 
780228 300 
781693 263 
782113 256 
782526 259 
782946 256 
783361 255 
783775 256 
784192 259 
784610 254 
785023 259 
785441 256 
785854 259 
786272 254 
786687 259 
787105 254 
787518 261 
787938 258 
788353 255 
788767 256 
789182 259 
789600 256 
790017 259 
790431 258 
790846 259 
791260 258 
791678 260 
792093 258 
792511 252 
792924 260 
793342 254 
793755 261 
794173 256 
794588 257 
794998 258 
795413 261 
795831 254 
796244 257 
796660 278 
797093 259 
797509 256 
797924 253 
798336 258 
798751 259 
799163 258 
799580 257 
799996 268 
800421 259 
800837 256 
801252 261 
801775 257 
802266 259 
802678 258 
803095 259 
803507 258 
803922 259 
804334 258 
804751 259 
805169 256 
805582 255 
805996 256 
806409 259 
806829 260 
807244 259 
807660 254 
808073 261 
808491 254 
808902 261 
809320 254 
809733 257 
810143 258 
810558 257 
810972 258 
811387 300 
813063 259 
813475 260 
813892 255 
814306 256 
814720 254 
815131 261 
815545 258 
815960 257 
816374 254 
816785 261 
817199 258 
817614 257 
818028 254 
818439 261 
818853 258 
819268 257 
819682 254 
820093 261 
820507 258 
820922 257 
821336 254 
821747 261 
822161 258 
822576 257 
822988 256 
823402 256 
823815 259 
824229 256 
824640 259 
825056 256 
825469 255 
825885 252 
826294 259 
826706 260 
827121 259 
827539 252 
827948 259 
828360 260 
828775 259 
829193 252 
829602 255 
830016 256 
830429 259 
830843 256 
831257 254 
831668 260 
832082 258 
832497 257 
832911 288 
833358 256 
833771 259 
834189 252 
834600 253 
835010 260 
835428 254 
835841 257 
836251 258 
836668 255 
837084 256 
837499 261 
837917 254 
838328 259 
838742 258 
839159 257 
839575 256 
839990 253 
840402 256 
840815 259 
841231 254 
841642 259 
842058 254 
842471 263 
842891 300 
844352 255 
844766 256 
845181 259 
845599 256 
846012 255 
846426 256 
846839 259 
847255 256 
847666 259 
848082 256 
848495 259 
848913 258 
849326 259 
849744 254 
850157 259 
850575 256 
850990 257 
851406 256 
851821 257 
852231 258 
852646 261 
853064 254 
853477 257 
853889 258 
854305 258 
854718 258 
855136 254 
855545 259 
855961 258 
856376 259 
856790 256 
857203 259 
857619 258 
858032 259 
858450 254 
858869 259 
859281 258 
859696 261 
860116 256 
860529 259 
860945 256 
861358 261 
861778 256 
862197 261 
862615 256 
863030 257 
863444 258 
863861 259 
864279 258 
864694 259 
865108 256 
865527 257 
865943 256 
866358 261 
866778 256 
867191 259 
867607 256 
868022 259 
868440 258 
868861 261 
869279 254 
869690 259 
870108 254 
870519 261 
870937 258 
871352 257 
871770 256 
872187 259 
872603 256 
873016 259 
873434 254 
873845 259 
874259 278 
874694 300 
876168 256 
876589 259 
877005 258 
877418 255 
877834 254 
878247 259 
878665 258 
879080 259 
879498 254 
879915 257 
880331 256 
880746 261 
881166 258 
881581 259 
881997 256 
882412 259 
882830 258 
883249 259 
883667 256 
884080 259 
884498 256 
884913 261 
885331 256 
885746 257 
886164 256 
886579 259 
886997 258 
887412 259 
887830 256 
888243 259 
888659 258 
889074 259 
889492 254 
889903 259 
890319 258 
890734 259 
891154 254 
891565 259 
891981 258 
892396 259 
892814 254 
893225 259 
893641 258 
894056 259 
894472 256 
894887 257 
895299 260 
895717 256 
896132 258 
896550 254 
896961 261 
897381 300 
897959 259 
898375 256 
898790 257 
899204 256 
899619 259 
900035 256 
900448 259 
900864 256 
901279 263 
901699 254 
902110 259 
902526 256 
902941 296 
903393 258 
903808 259 
904224 256 
904639 257 
905055 256 
905470 300 
906945 259 
907363 254 
907774 259 
908190 258 
908605 255 
909021 254 
909432 259 
909850 256 
910265 261 
910685 258 
911098 259 
911514 256 
911929 259 
912347 258 
912762 259 
913176 256 
913591 257 
914005 258 
914715 280 
915168 260 
915584 256 
915999 261 
916417 258 
916832 268 
917260 300 
917723 254 
918134 265 
918556 258 
918971 259 
919385 256 
919798 259 
920214 258 
920627 259 
921045 254 
921462 257 
921874 258 
922291 261 
922711 256 
923124 259 
923540 256 
923953 259 
924371 258 
924788 257 
925204 256 
925617 259 
926031 290 
926478 261 
926896 254 
927307 259 
927725 252 
928136 263 
928556 254 
928967 259 
929385 258 
929798 259 
930214 258 
930627 259 
931043 256 
931459 252 
931868 266 
932292 256 
932707 260 
933125 254 
933536 259 
933952 256 
934367 261 
934785 258 
935200 255 
935614 256 
936029 255 
936443 256 
936854 300 
938296 256 
938713 255 
939129 256 
939542 261 
939960 254 
940373 257 
940787 254 
941198 261 
941612 258 
942029 253 
942447 254 
942856 261 
943274 254 
943687 257 
944097 258 
944512 257 
944928 260 
945345 261 
945765 274 
946196 257 
946612 256 
947025 257 
947439 254 
947850 257 
948266 256 
948679 257 
949095 276 
949528 255 
949942 254 
950355 257 
950767 258 
951182 261 
951600 254 
952013 253 
952429 254 
952842 259 
953256 260 
953673 261 
954089 256 
954503 254 
954916 258 
955330 260 
955751 260 
956169 254 
956580 259 
956994 256 
957405 261 
957823 254 
958236 253 
958652 256 
959065 273 
959495 254 
959906 261 
960322 260 
960737 259 
961153 254 
961564 259 
961978 262 
962401 292 
962851 256 
963264 260 
963682 252 
964091 255 
964505 258 
964918 259 
965336 252 
965747 257 
966157 260 
966574 255 
966990 254 
967401 255 
967815 256 
968228 300 
969692 256 
970109 255 
970523 258 
970936 259 
971354 254 
971763 259 
972179 258 
972592 259 
973010 254 
973425 269 
973853 254 
974262 259 
974680 256 
975091 259 
975507 256 
975918 259 
976336 260 
976757 261 
977177 258 
977590 259 
978008 254 
978417 259 
978833 258 
979248 255 
979664 254 
980077 253 
980489 258 
980904 259 
981318 256 
981731 259 
982145 258 
982562 257 
982976 254 
983390 268 
983813 258 
984229 256 
984644 260 
985062 256 
985475 259 
985887 258 
986304 259 
986726 256 
987139 259 
987555 256 
987970 257 
988384 256 
988797 259 
989215 254 
989630 259 
990044 258 
990461 261 
990879 256 
991294 253 
991706 256 
992119 261 
992537 256 
992952 253 
993366 254 
993777 261 
994195 256 
994610 257 
995020 258 
995435 261 
995853 256 
996268 259 
996688 252 
997099 259 
997517 258 
997934 261 
998352 256 
998765 259 
999181 258 
999598 300 
1001070 292 
1001517 258 
1001934 257 
1002348 258 
1002766 260 
1003181 258 
1003599 254 
1004014 258 
1004434 256 
1004847 260 
1005261 258 
1005678 257 
1006092 256 
1006505 261 
1006923 256 
1007338 257 
1007754 254 
1008165 261 
1008583 256 
1008998 257 
1009412 256 
1009825 261 
1010243 256 
1010658 257 
1011076 256 
1011491 259 
1011909 258 
1012326 261 
1012744 256 
1013161 257 
1013577 256 
1013992 261 
1014416 258 
1014831 259 
1015247 256 
1015662 265 
1016084 256 
1016497 261 
1016915 258 
1017332 257 
1017748 254 
1018159 261 
1018577 256 
1018992 257 
1019406 258 
1019821 261 
1020239 256 
1020654 257 
1021070 254 
1021481 261 
1021899 256 
1022314 257 
1022726 258 
1023143 259 
1023557 258 
1023975 254 
1024386 260 
1024802 258 
1025217 259 
1025635 254 
1026046 259 
1026462 258 
1026877 259 
1027295 254 
1027710 259 
1028126 258 
1028541 259 
1028959 254 
1029370 259 
1029788 256 
1030203 261 
1030623 258 
1031038 300 
1032505 259 
1032921 258 
1033338 261 
1033756 254 
1034167 259 
1034583 258 
1035000 261 
1035416 258 
1035835 253 
1036245 258 
1036663 254 
1037074 259 
1037490 256 
1037903 259 
1038321 260 
1038738 263 
1039162 258 
1039577 259 
1039995 254 
1040406 259 
1040822 256 
1041235 259 
1041653 254 
1042064 259 
1042480 256 
1042893 259 
1043311 254 
1043722 259 
1044138 256 
1044551 259 
1044969 254 
1045380 259 
1045796 256 
1046209 259 
1046627 254 
1047038 259 
1047450 260 
1047867 259 
1048285 254 
1048694 259 
1049108 260 
1049526 256 
1049939 258 
1050353 256 
1050766 261 
1051180 258 
1051597 257 
1052011 254 
1052422 261 
1052840 254 
1053253 257 
1053667 256 
1054078 261 
1054496 256 
1054911 253 
1055323 256 
1055736 257 
1056152 256 
1056567 257 
1056977 258 
1057392 261 
1057806 258 
1058223 257 
1058633 258 
1059048 261 
1059464 256 
1059880 254 
1060291 255 
1060705 258 
1061120 255 
1061536 254 
1061947 255 
1062361 300 
1063826 256 
1064239 261 
1064657 256 
1065068 261 
1065486 254 
1065899 257 
1066311 256 
1066725 258 
1067138 260 
1067556 252 
1067965 259 
1068377 260 
1068794 255 
1069210 254 
1069619 259 
1070035 256 
1070448 259 
1070866 252 
1071275 255 
1071689 260 
1072104 261 
1072524 252 
1072933 259 
1073347 258 
1073764 257 
1074182 256 
1074595 259 
1075011 254 
1075424 255 
1075840 258 
1076253 259 
1076669 254 
1077081 254 
1077494 258 
1077910 254 
1078321 255 
1078735 254 
1079148 263 
1079568 258 
1079981 259 
1080397 254 
1080810 253 
1081222 256 
1081635 259 
1082047 258 
1082462 257 
1082880 256 
1083293 255 
1083707 254 
1084120 257 
1084532 292 
1084979 259 
1085395 254 
1085808 253 
1086224 254 
1086635 261 
1087053 254 
1087466 253 
1087878 254 
1088289 261 
1088707 254 
1089120 253 
1089536 256 
1089947 259 
1090361 258 
1090778 261 
1091194 260 


==> data/out_flushflush.csv <==
Time Access Hit
3141 151 
4229 151 
4984 151 
5716 151 
6469 151 
7189 151 
7938 150 
8674 151 
9400 153 
10125 151 
10843 151 
11555 151 
12467 153 
13189 151 
13948 152 
14678 157 
15400 151 
16123 150 
16843 149 
17559 153 
18292 152 
19006 153 
19758 149 
20471 152 
21199 151 
21917 147 
22625 151 
23340 153 
24060 151 
24778 149 
25527 149 
26235 149 
26947 151 
27825 151 
28545 151 
29336 151 
30052 151 
30766 151 
31527 149 
32247 147 
32963 147 
33684 151 
34394 153 
35112 151 
35821 152 
36533 151 
37285 155 
38004 152 
38714 149 
39426 151 
40207 151 
40927 147 
41645 153 
42360 149 
43110 153 
43830 151 
44549 153 
45273 149 
45991 147 
46702 151 
47426 149 
48146 153 
48897 151 
49623 147 
50337 153 
51062 151 
51788 149 
52500 149 
53221 151 
53933 151 
54698 152 
55420 151 
56144 151 
56869 152 
57597 149 
58319 147 
59031 147 
59732 151 
60498 153 
61219 153 
61927 151 
62651 153 
63378 150 
64106 149 
64824 153 
65709 151 
66446 151 
67253 151 
68025 151 
68746 151 
69462 149 
70196 151 
70911 151 
71641 153 
72416 149 
73132 151 
73850 151 
74565 148 
75269 151 
75977 151 
76703 151 
77414 154 
78164 147 
78880 151 
79593 151 
80307 151 
81023 149 
81743 153 
82450 151 
83162 151 
83929 155 
84695 151 
85417 151 
86134 151 
86848 149 
87558 153 
88357 149 
89063 151 
89798 151 
90522 149 
91232 153 
91941 152 
92661 149 
93377 151 
94085 151 
94806 153 
95554 151 
96264 151 
96981 151 
97701 149 
98419 151 
99136 151 
99852 153 
100590 151 
101341 151 
102073 151 
102802 153 
103530 151 
104264 151 
104985 153 
105713 151 
106423 151 
107176 151 
107896 149 
108618 151 
109345 151 
110073 149 
110797 151 
111512 151 
112248 151 
112985 152 
113705 151 
114435 151 
115154 152 
115940 151 
116649 150 
117361 151 
118075 149 
118836 151 
119558 151 
120276 151 
120995 152 
121705 151 
122437 153 
123159 151 
123880 151 
124628 151 
125349 151 
126065 149 
126795 151 
127508 152 
128232 153 
128958 151 
129681 152 
130435 149 
131157 147 
131880 151 
132610 147 
133334 151 
134051 151 
134763 151 
135487 151 
136238 151 
136954 149 
137656 151 
138375 151 
139083 151 
139787 151 
140505 151 
141202 154 
141948 149 
142670 151 
143425 153 
144143 147 
144859 151 
145568 151 
146284 151 
146992 149 
147739 149 
148453 151 
149179 151 
149896 153 
150612 151 
151324 153 
152046 147 
152751 151 
153570 153 
154296 151 
155008 147 
155722 149 
156439 149 
157147 149 
157869 147 
158580 153 
159346 153 
160058 161 
160781 151 
161501 149 
162215 147 
162926 153 
163640 151 
164366 147 
165115 149 
165829 151 
166549 151 
167437 151 
168151 151 
168871 147 
169585 147 
170296 151 
171042 149 
171750 153 
172467 151 
173179 151 
173893 151 
174614 151 
175330 151 
176050 153 
176797 151 
177515 151 
178225 151 
178942 150 
179658 151 
180412 151 
181123 152 
181837 149 
182581 153 
183296 153 
184010 151 
184720 149 
185440 153 
186153 151 
186869 153 
187587 151 
188330 151 
189036 151 
189752 153 
190463 152 
191167 153 
191877 151 
192593 153 
193308 154 
194054 151 
194770 147 
195481 152 
196189 151 
196903 149 
197601 153 
198328 151 
199050 151 
199804 151 
200523 151 
201247 149 
201969 151 
202682 149 
203394 151 
204114 151 
204837 152 
205595 149 
206313 147 
207034 151 
207754 149 
208466 151 
209239 153 
209957 151 
210670 150 
211416 151 
212134 151 
212853 155 
213577 151 
214293 151 
215007 151 
215716 151 
216428 151 
217172 151 
217883 151 
218595 151 
219321 151 
220042 153 
220762 151 
221484 151 
222201 152 
222953 149 
223677 151 
224394 151 
225110 151 
225830 151 
226551 151 
227279 151 
227999 153 
228752 151 
229470 149 
230184 151 
230899 151 
231619 151 
232347 151 
233070 153 
233792 151 
234548 151 
235261 151 
235991 149 
236715 151 
237446 151 
238202 151 
238925 151 
239651 149 
240404 154 
241134 151 
241866 151 
242593 151 
243315 151 
244033 151 
244756 153 
245482 151 
246236 151 
246957 151 
247685 151 
248409 151 
249132 151 
249848 149 
250556 151 
251277 151 
252025 153 
252741 151 
253454 149 
254172 153 
254898 151 
255617 151 
256331 149 
257051 153 
257804 151 
258526 149 
259238 151 
259957 153 
260679 151 
261403 151 
262116 152 
262840 153 
263598 151 
264321 151 
265037 149 
265757 153 
266518 151 
267240 151 
267959 152 
268673 151 
269441 151 
270158 151 
270886 149 
271592 151 
272311 151 
273031 149 
273755 151 
274461 151 
275210 151 
275932 151 
276655 151 
277365 153 
278091 151 
278808 152 
279524 151 
280248 153 
281037 151 
281755 153 
282475 153 
283188 151 
283902 151 
284616 153 
285321 150 
286033 151 
286765 153 
287477 151 
288202 151 
288920 149 
289634 151 
290341 152 
291059 149 
291785 153 
292552 151 
293282 151 
293988 147 
294705 151 
295467 151 
296198 153 
296914 151 
297640 147 
298385 151 
299109 149 
299821 155 
300548 149 
301280 149 
302006 153 
302731 151 
303447 151 
304196 152 
304908 151 
305632 153 
306354 151 
307075 149 
307787 153 
308507 151 
309222 149 
309974 147 
310694 147 
311407 151 
312115 151 
312839 151 
313546 152 
314270 151 
315000 151 
315755 149 
316473 147 
317195 151 
317914 149 
318636 151 
319352 151 
320071 151 
320795 151 
321543 151 
322248 151 
322960 151 
323686 151 
324403 152 
325161 149 
325883 151 
326606 151 
327358 149 
328079 152 
328805 153 
329533 147 
330254 152 
330974 151 
331706 147 
332423 152 
333173 151 
333903 151 
334626 153 
335350 149 
336072 151 
336783 151 
337503 153 
338225 153 
338976 151 
339700 151 
340424 147 
341141 151 
341867 151 
342587 153 
343306 151 
344036 151 
344783 152 
345519 151 
346247 153 
346968 151 
347694 153 
348416 151 
349141 151 
349861 151 
350611 151 
351336 151 
352058 153 
352782 151 
353537 151 
354263 151 
354984 151 
355696 155 
356454 151 
357179 151 
357903 151 
358611 153 
359330 151 
360034 151 
360758 151 
361481 154 
362231 149 
362953 151 
363670 151 
364386 151 
365104 151 
365829 151 
366545 151 
367267 151 
368008 151 
368728 151 
369440 151 
370161 152 
370871 153 
371591 149 
372321 151 
373030 151 
374114 151 
374831 152 
375545 151 
376271 153 
377006 152 
377722 151 
378442 149 
379164 151 
379913 151 
380631 151 
381344 152 
382058 151 
382810 151 
383527 152 
384231 153 
384947 149 
385698 155 
386414 153 
387126 149 
387842 151 
388559 151 
389283 149 
389995 151 
390714 151 
391472 151 
392194 151 
392921 153 
393639 149 
394361 147 
395080 151 
395800 149 
396522 153 
397281 147 
398003 151 
398722 152 
399444 151 
400170 147 
400895 152 
401613 151 
402331 151 
403082 153 
403808 151 
404516 151 
405231 152 
405953 151 
406673 147 
407389 151 
408108 151 
408866 151 
409579 152 
410301 151 
411021 151 
411776 151 
412490 151 
413208 153 
413925 151 
414677 153 
415403 147 
416126 151 
416846 151 
417562 151 
418281 147 
418999 149 
419719 147 
420452 151 
421174 151 
421896 151 
422776 175 1
423605 152 
424325 149 
425047 153 
425766 152 
426516 151 
427232 151 
427945 150 
428665 151 
429373 147 
430087 153 
430808 149 
431524 151 
432272 151 
432981 151 
433705 153 
434423 151 
435148 149 
435858 153 
436578 153 
437311 151 
438069 151 
438792 148 
439512 157 
440234 155 
440995 151 
441721 149 
442449 151 
443170 149 
443920 147 
444634 147 
445355 151 
446075 147 
446803 147 
447518 149 
448248 149 
448964 151 
449721 151 
450441 151 
451158 152 
451874 155 
452598 147 
453312 147 
454025 153 
454745 151 
455496 150 
456220 151 
456940 151 
457660 147 
458383 151 
459101 149 
459817 153 
460542 151 
461308 153 
462031 151 
462753 151 
463479 147 
464198 153 
464912 151 
465636 151 
466357 152 
467111 149 
467835 151 
468554 153 
469322 151 
470049 151 
470769 151 
471493 151 
472216 151 
472968 151 
473692 151 
474413 151 
475129 151 
475855 151 
476566 151 
477292 149 
478010 151 
478777 151 
479501 151 
480230 151 
480950 151 
481676 153 
482387 152 
483113 151 
483841 151 
484600 151 
485326 151 
486044 151 
486767 155 
487489 151 
488215 153 
488944 151 
489670 151 
490423 151 
491143 151 
491873 149 
492590 151 
493314 151 
494026 151 
494751 153 
495461 151 
496252 152 
496964 151 
497684 151 
498402 149 
499121 153 
499849 149 
500571 151 
501288 151 
502060 151 
502779 149 
503499 151 
504217 151 
504940 151 
505664 151 
506388 151 
507101 152 
507855 149 
508577 151 
509296 151 
510018 147 
510734 151 
511455 151 
512177 149 
512899 151 
513650 151 
514384 151 
515102 151 
515823 151 
516543 149 
517265 151 
517992 149 
518714 149 
519469 151 
520177 151 
520889 149 
521611 151 
522334 149 
523050 151 
523772 147 
524493 153 
525287 151 
526006 151 
526738 149 
527454 153 
528179 151 
528895 149 
529609 151 
530322 153 
531070 143 
531786 151 
532503 151 
533211 151 
533929 153 
534645 147 
535358 149 
536082 149 
536831 152 
537551 151 
538271 151 
538992 150 
539696 151 
540404 151 
541126 151 
541835 152 
542579 151 
543293 151 
543997 151 
544708 149 
545420 149 
546140 153 
546853 152 
547569 151 
548325 153 
549050 151 
549780 151 
550494 151 
551219 149 
551933 151 
552657 151 
553376 149 
554110 151 
554826 151 
555545 149 
556263 151 
556985 151 
557698 150 
558420 149 
559138 153 
559913 151 
560631 149 
561355 153 
562080 149 
562804 147 
563514 153 
564239 151 
564947 149 
565693 147 
566396 151 
567110 151 
567834 151 
568553 154 
569275 151 
570001 151 
570709 153 
571458 149 
572174 147 
572893 150 
573603 151 
574325 147 
575049 147 
575762 151 
576484 149 
577239 152 
577961 153 
578689 151 
579418 152 
580138 151 
580868 153 
581583 152 
582299 151 
583045 151 
583764 151 
584484 151 
585216 153 
585933 153 
586661 149 
587373 151 
588144 153 
588904 151 
589627 151 
590333 151 
591059 151 
591790 151 
592512 151 
593220 151 
593943 152 
594693 149 
595417 151 
596126 151 
596852 151 
597568 151 
598285 150 
598997 151 
599725 151 
600492 151 
601206 149 
601918 151 
602639 151 
603361 151 
604077 153 
604787 151 
605500 151 
606244 151 
606965 152 
607689 151 
608413 151 
609134 152 
609842 151 
610570 149 
611292 151 
612045 151 
612771 151 
613486 152 
614210 151 
614970 151 
615691 151 
616417 149 
617141 151 
617914 149 
618630 151 
619359 151 
620085 149 
620817 149 
621532 151 
622244 153 
622970 151 
623773 151 
624504 152 
625230 151 
625956 151 
626673 152 
627397 151 
628121 151 
628840 152 
629588 155 
630304 147 
631029 151 
631743 151 
632463 151 
633188 152 
633912 151 
634628 151 
635385 151 
636109 155 
636839 151 
637556 151 
638284 149 
639010 151 
639733 151 
640465 149 
641262 151 
641990 151 
642765 151 
643489 147 
644210 154 
644938 155 
645672 151 
646393 151 
647163 151 
647886 152 
648622 151 
649348 151 
650083 151 
650809 149 
651535 151 
652258 151 
653038 153 
653765 151 
654487 149 
655213 151 
655946 151 
656672 151 
657405 150 
658129 151 
658910 152 
659634 151 
660372 147 
661095 149 
661831 149 
662545 151 
663268 151 
663998 149 
664749 152 
665467 151 
666219 151 
666940 151 
667662 151 
668378 153 
669097 152 
669817 151 
670575 153 
671300 151 
672022 149 
672744 151 
673451 149 
674163 149 
674877 147 
675591 147 
676350 151 
677070 151 
677787 151 
678513 151 
679243 151 
679960 151 
680686 151 
681416 151 
682185 153 
682899 153 
683622 152 
684342 153 
685066 151 
685785 148 
686505 153 
687231 147 
687982 151 
688702 149 
689408 155 
690133 152 
690861 149 
691571 149 
692298 150 
693016 151 
693788 147 
694543 151 
695259 151 
695982 152 
696698 151 
697422 147 
698143 150 
698863 151 
699607 147 
700322 150 
701048 151 
701774 147 
702497 150 
703225 149 
703935 147 
704651 151 
705426 147 
706146 151 
706861 151 
707579 151 
708299 153 
709026 151 
709742 151 
710458 151 
711221 151 
711943 151 
712659 153 
713376 151 
714092 151 
714820 153 
715539 151 
716261 151 
717016 152 
717740 153 
718464 147 
719185 152 
719909 151 
720635 151 
721356 150 
722072 151 
722820 151 
723573 151 
724295 149 
725017 151 
725742 149 
726462 149 
727194 151 
727917 149 
728679 151 
729394 153 
730120 151 
730856 151 
731571 151 
732301 149 
733021 151 
733746 151 
734500 147 
735217 152 
735935 151 
736665 151 
737385 151 
738104 151 
738830 151 
739550 151 
740289 151 
741005 151 
741730 150 
742452 153 
743176 151 
743896 151 
744619 151 
745339 149 
747339 149 
748065 153 
748790 155 
749518 151 
750240 151 
750971 151 
751697 151 
752420 154 
753212 151 
753937 151 
754661 151 
755381 151 
756104 152 
756822 151 
757542 151 
758246 151 
758995 151 
759701 149 
760417 151 
761128 151 
761842 151 
762552 151 
763270 151 
763981 151 
764725 151 
765441 151 
766238 177 1
767140 149 
767864 153 
768576 151 
769280 153 
769997 151 
770743 151 
771456 152 
772166 151 
772882 149 
773600 151 
774313 151 
775027 151 
775735 147 
776488 151 
777268 147 
777981 152 
778695 151 
779405 149 
780119 151 
780832 151 
781552 151 
782300 153 
783007 151 
783717 151 
784425 153 
785133 151 
785844 151 
786564 151 
787280 147 
788021 151 
788739 151 
789457 151 
790160 150 
790868 149 
791578 151 
792302 153 
793023 151 
793781 151 
794485 151 
795196 153 
795904 151 
796628 151 
797341 152 
798053 151 
798763 151 
799520 152 
800224 149 
800934 149 
801642 147 
802346 147 
803055 151 
803763 153 
804477 151 
805262 149 
805986 147 
806686 155 
807401 151 
808123 149 
808835 153 
809556 151 
810268 149 
811016 153 
811729 149 
812437 151 
813157 153 
813863 147 
814572 151 
815296 149 
816002 153 
816761 149 
817493 147 
818205 153 
818922 153 
819652 147 
820366 153 
821093 151 
821801 151 
822547 151 
823258 151 
823970 151 
824692 151 
825411 153 
826125 151 
826841 151 
827551 153 
828300 149 
829008 147 
829714 147 
830429 149 
831133 149 
831857 151 
832569 153 
833288 151 
834042 153 
834751 152 
835501 151 
836217 147 
836934 152 
837646 151 
838362 153 
839072 151 
839831 153 
840555 147 
841266 152 
841982 151 
842690 153 
843404 151 
844113 152 
844825 149 
845585 151 
846304 151 
847032 149 
847748 153 
848467 151 
849173 151 
849895 151 
850609 149 
851364 151 
852078 153 
852797 152 
853517 151 
854239 151 
854958 152 
855680 149 
856400 151 
857163 151 
857893 149 
858603 151 
859326 151 
860042 151 
860758 151 
861481 152 
862195 153 
862967 151 
863690 151 
914579 148 
915297 149 
916023 153 
916748 148 
917522 151 
918226 153 
918995 147 
919705 143 
920411 151 
921118 151 
921834 151 
922556 151 
923273 153 
923995 153 
924755 153 
925482 151 
926202 153 
926924 153 
927645 151 
928375 151 
929101 151 
929816 147 
930580 153 
931305 151 
932025 151 
932745 151 
933458 155 
934180 153 
934894 147 
935608 147 
936341 151 
937063 155 
937779 151 
938500 145 
939202 151 
939920 147 
940622 149 
941337 151 
942079 147 
942791 153 
943496 151 
944210 151 
944914 147 
945630 143 
946333 153 
947091 147 
947848 151 
948554 151 
949262 151 
949970 151 
950691 151 
951411 153 
952121 149 
952840 147 
953584 151 
954300 151 
955017 149 
955739 145 
956451 147 
957160 152 
957874 151 
958592 147 
959331 146 
960051 151 
960767 143 
961469 153 
962176 152 
962890 151 
963608 149 
964324 153 
965063 151 
965777 143 
966489 151 
967210 153 
967922 147 
968650 147 
969361 152 
970087 151 
970843 147 
971558 151 
972272 153 
973000 147 
973709 148 
974417 151 
975181 151 
975896 151 
976656 151 
977367 152 
978083 151 
978801 149 
979513 153 
980232 153 
980946 151 
981660 151 
982425 151 
983131 147 
983841 143 
984537 151 
985252 151 
985974 149 
986698 151 
987409 151 
988171 147 
988885 151 
989590 153 
990300 151 
991022 151 
991729 146 
992445 151 
993159 145 
993897 153 
994630 147 
995336 145 
996058 147 
996761 151 
997471 151 
998189 151 
998916 152 
999664 151 
1000396 151 
1001105 153 
1001827 151 
1002584 154 
1003320 147 
1004038 153 
1004757 152 
1005503 151 
1006215 151 
1006934 152 
1007666 147 
1008396 147 
1009109 148 
1009815 151 
1010531 149 
1011270 152 
1011984 151 
1012708 149 
1013426 151 
1014149 151 
1014875 149 
1015601 151 
1016326 151 
1017074 151 
1017783 152 
1018509 151 
1019237 151 
1019962 152 
1020688 151 
1021412 151 
1022131 152 
1022889 145 
1023607 147 
1024328 147 
1025038 153 
1025756 147 
1026471 152 
1027191 151 
1027907 151 
1028670 147 
1029384 147 
1030147 152 
1030863 151 
1031583 153 
1032310 150 
1033024 151 
1033748 151 
1034501 151 
1035223 151 
1035953 155 
1036674 151 
1037398 151 
1038120 153 
1038835 155 
1039561 151 
1040334 152 
1041056 151 
1041770 153 
1042486 153 
1043197 151 
1043919 151 
1044635 155 
1045358 147 
1046154 147 
1046883 145 
1047607 145 
1048327 151 
1049048 151 
1049768 149 
1050484 153 
1051207 151 
1051959 149 
1052679 149 
1053398 153 
1054122 151 
1054842 149 
1055561 147 
1056279 153 
1056997 151 
1057750 151 
1058466 145 
1059184 143 
1059893 151 
1060615 147 
1061327 151 
1062038 152 
1062744 151 
1063534 153 
1064253 149 
1065013 147 
1065714 152 
1066430 151 
1067138 149 
1120103 153 
1120826 154 
1121598 151 
1122395 151 
1123125 151 
1123850 151 
1124574 151 
1125290 153 
1126015 151 
1126731 151 
1127500 152 
1128220 151 
1128950 151 
1129673 152 
1130395 151 
1131125 151 
1131842 152 
1132568 155 
1133334 151 
1134135 153 
1134856 152 
1135576 153 
1136306 151 
1137019 152 
1137747 151 
1138467 151 
1139222 151 
1139942 153 
1140662 153 
1141375 153 
1142089 151 
1142823 151 
1143540 152 
1144260 151 
1145026 151 
1145745 151 
1146457 151 
1147181 151 
1147902 151 
1148620 151 
1149348 151 
1150057 152 
1150831 151 
1151550 152 
1152262 153 


==> data/out_memset.csv <==
Time Access Hits
0 286 
1029 251 
1632 294 
2165 254 
2566 253 
2970 252 
3371 253 
3771 260 
4183 248 
4582 263 
4996 248 
5395 259 
5805 300 
6272 262 
6684 256 
7093 280 
7523 250 
7924 263 
8336 250 
8737 255 
9141 248 
9540 253 
9940 253 
10344 266 
10761 253 
11161 252 
11562 249 
11964 262 
12445 294 
12968 300 
13471 282 
13906 285 
14340 300 
14831 268 
15248 253 
15652 248 
16051 263 
16461 252 
16865 250 
17270 253 
17672 268 
18091 300 
19552 253 
19956 249 
20356 250 
20755 255 
21161 248 
21564 265 
21974 252 
22378 250 
22777 255 
23179 254 
23580 253 
23984 248 
24382 250 
24789 253 
25191 248 
25590 251 
25992 250 
26394 248 
26791 249 
27193 272 
27614 267 
28032 254 
28433 255 
28839 250 
29238 249 
29638 253 
30036 250 
30437 255 
30837 254 
31244 281 
31674 254 
32079 251 
32479 253 
32883 248 
33282 251 
33686 250 
34085 255 
34491 260 
34899 276 
35326 255 
35726 252 
36127 253 
36531 250 
36932 255 
37332 256 
37746 268 
38163 253 
38567 248 
38966 251 
39370 252 
39769 255 
40175 252 
40573 252 
40978 251 
41380 250 
41781 255 
42183 250 
42583 254 
42986 251 
43390 252 
43789 253 
44197 264 
44610 255 
45014 251 
45416 266 
45831 300 
46418 250 
46819 269 
47237 248 
47640 255 
48040 300 
48501 300 
49046 268 
49465 269 
49885 250 
50288 300 
51750 256 
52155 277 
52585 300 
53163 300 
53630 257 
54034 260 
54444 258 
54853 300 
55324 285 
55768 258 
56177 261 
56589 258 
56994 253 
57398 254 
57799 253 
58201 255 
58605 250 
59004 298 
59454 276 
59879 280 
60308 300 
60788 300 
61255 286 
61692 271 
62112 250 
62517 261 
62927 300 
63424 254 
63827 259 
64237 274 
64660 300 
65116 258 
65523 281 
65957 272 
66378 300 
66845 277 
67271 300 
67823 255 
68225 255 
68625 300 
69183 300 
69766 274 
70191 257 
70595 298 
71042 253 
71446 278 
71871 294 
72317 300 
72786 274 
73215 294 
73660 253 
74064 300 
74527 263 
74941 268 
75356 265 
75772 268 
76189 267 
76611 258 
77018 267 
77436 300 
77889 261 
78299 260 
78708 261 
79116 270 
79535 261 
79951 270 
80370 287 
80814 278 
81243 255 
81649 300 
83116 258 
83525 300 
83983 278 
84418 270 
84838 300 
85337 260 
85746 253 
86150 300 
86609 300 
87138 270 
87557 255 
87967 254 
88370 253 
88772 252 
89174 250 
89575 255 
89979 252 
90382 255 
90786 250 
91188 300 
91746 300 
92213 253 
92613 254 
93021 250 
93420 255 
93824 250 
94223 253 
94631 270 
95050 255 
95454 254 
95858 252 
96261 253 
96665 252 
97068 255 
97472 252 
97881 267 
98295 252 
98699 252 
99104 255 
99510 300 
100015 264 
100432 290 
100874 290 
101321 300 
101772 300 
102349 300 
102836 256 
103243 293 
103685 300 
104164 300 
104675 300 
105134 300 
105711 252 
106116 261 
106526 252 
106931 253 
107331 288 
107772 271 
108192 300 
108834 300 
109301 253 
109705 252 
110106 253 
110510 250 
110909 253 
111311 300 
112776 255 
113182 252 
113583 255 
113989 252 
114391 250 
114790 253 
115192 250 
115593 255 
115997 252 
116405 252 
116804 276 
117230 254 
117633 253 
118037 250 
118438 253 
118842 252 
119244 250 
119645 249 
120045 250 
120446 255 
120850 252 
121254 250 
121653 253 
122057 250 
122456 249 
122858 252 
123259 253 
123665 253 
124067 248 
124466 253 
124868 250 
125267 255 
125671 253 
126075 252 
126474 253 
126878 250 
127277 253 
127677 255 
128081 252 
128484 251 
128886 250 
129287 253 
129687 252 
130089 252 
130490 251 
130896 250 
131295 253 
131695 252 
132097 250 
132496 255 
132902 250 
133301 255 
133705 250 
134107 248 
134504 253 
134908 250 
135307 255 
135713 250 
136113 250 
136514 249 
136914 250 
137315 251 
137717 252 
138122 249 
138520 253 
138924 248 
139321 253 
139725 300 
140186 253 
140586 254 
140989 249 
141391 250 
141791 248 
142190 255 
142594 300 
144055 254 
144461 248 
144860 255 
145264 254 
145669 251 
146071 250 
146472 249 
146870 253 
147270 254 
147671 255 
148077 250 
148476 251 
148876 253 
149280 250 
149681 255 
150081 254 
150486 253 
150886 253 
151286 252 
151685 253 
152089 250 
152490 253 
152890 255 
153294 248 
153693 249 
154093 248 
154492 255 
154894 251 
155298 250 
155697 253 
156097 252 
156496 253 
156898 251 
157300 250 
157703 253 
158101 252 
158502 257 
158906 249 
159310 250 
159709 253 
160109 254 
160510 255 
160914 254 
161316 248 
161715 253 
162113 252 
162516 251 
162916 255 
163318 254 
163719 253 
164123 248 
164522 255 
164924 254 
165328 250 
165733 255 
166133 254 
166538 251 
166942 250 
167342 252 
167743 249 
168145 252 
168546 253 
168954 250 
169353 255 
169757 251 
170159 250 
170558 253 
170960 248 
171359 300 
171872 287 
172310 248 
172707 300 
173192 255 
173596 300 
174073 259 
174481 300 
175946 300 
176409 267 
176833 300 
177308 252 
177709 259 
178117 278 
178544 300 
179069 281 
179503 300 
179982 248 
180385 255 
180787 253 
181187 252 
181588 253 
181988 254 
182391 255 
182795 252 
183197 250 
183600 251 
184002 250 
184405 255 
184809 248 
185209 252 
185610 255 
186012 254 
186415 253 
186819 248 
187220 251 
187622 255 
188026 250 
188427 255 
188831 250 
189232 249 
189630 253 
190038 250 
190437 249 
190841 250 
191240 253 
191642 253 
192040 252 
192443 255 
192849 252 
193250 275 
193676 300 
194270 255 
194670 300 
195260 300 
195829 250 
196231 300 
196688 260 
197099 300 
197616 300 
198097 300 
198805 300 
199413 300 
199905 300 
200513 300 
201068 300 
201541 300 
202000 300 
202497 300 
203135 300 
203738 300 
204205 256 
204612 263 
205024 298 
205473 300 
206010 262 
206425 257 
206829 261 
207241 300 
208704 260 
209115 255 
209517 296 
209964 300 
210537 254 
210942 300 
211602 287 
212040 260 
212449 259 
212857 254 
213261 278 
213688 256 
214094 250 
214495 257 
214901 266 
215320 300 
215837 300 
216430 300 
216919 254 
217320 257 
217726 250 
218127 253 
218527 253 
218931 252 
219332 255 
219738 252 
220139 253 
220543 250 
220947 250 
221348 257 
221748 254 
222155 253 
222557 250 
222958 251 
223358 253 
224026 253 
224428 250 
224833 251 
225233 250 
225634 255 
226036 255 
226442 252 
226843 253 
227247 254 
227648 285 
228082 252 
228483 273 
228907 250 
229306 251 
229708 255 
230112 252 
230519 300 
231126 300 
231593 250 
231992 253 
232394 254 
232798 252 
233203 253 
233605 250 
234008 255 
234412 250 
234815 253 
235217 253 
235621 252 
236022 251 
236426 252 
236827 300 
238305 300 
238883 300 
239348 251 
239750 250 
240154 252 
240555 253 
240959 252 
241360 255 
241774 286 
242209 253 
242615 250 
243014 253 
243416 252 
243818 250 
244219 251 
244623 250 
245028 255 
245432 300 
245913 300 
246398 300 
246875 261 
247285 250 
247686 255 
248086 256 
248498 256 
248903 253 
249309 248 
249706 253 
250110 250 
250510 248 
250909 255 
251315 250 
251720 251 
252122 252 
252525 263 
252935 252 
253337 254 
253740 253 
254144 248 
254541 253 
254949 252 
255351 250 
255752 255 
256156 250 
256555 253 
256957 250 
257360 249 
257758 255 
258168 290 
258603 253 
259007 252 
259408 253 
259808 252 
260211 255 
260615 252 
261015 250 
261422 249 
261822 252 
262225 251 
262629 252 
263033 290 
263474 250 
263875 249 
264273 253 
264687 250 
265086 253 
265490 250 
265889 300 
266343 250 
266742 253 
267142 254 
267547 249 
267951 300 
269410 255 
269818 248 
270216 250 
270615 253 
271017 248 
271416 255 
271822 248 
272225 255 
272625 255 
273031 250 
273430 253 
273834 248 
274231 253 
274631 255 
275035 250 
275440 255 
275844 248 
276243 249 
276641 253 
277045 250 
277444 251 
277850 250 
278247 253 
278649 258 
279059 250 
279460 261 
279876 248 
280275 251 
280677 248 
281078 259 
281482 253 
281894 300 
282361 248 
282758 253 
283154 258 
283562 300 
284033 248 
284434 249 
284832 250 
285234 258 
285641 300 
286110 255 
286514 248 
286914 248 
287311 253 
287711 254 
288112 255 
288522 250 
288923 249 
289321 253 
289723 248 
290122 251 
290524 250 
290927 251 
291327 249 
291729 248 
292126 253 
292526 254 
292931 249 
293331 255 
293731 252 
294134 275 
294560 248 
294967 257 
295373 248 
295772 251 
296172 255 
296578 250 
296977 253 
297377 252 
297778 249 
298182 268 
298600 248 
298999 255 
299405 290 
299844 268 
300262 250 
300661 300 
302136 253 
302544 250 
302942 254 
303347 255 
303747 262 
304160 255 
304560 256 
304967 249 
305365 253 
305773 256 
306178 253 
306582 250 
306981 255 
307387 250 
307787 250 
308188 249 
308588 268 
309015 300 
309472 253 
309874 249 
310274 250 
310675 251 
311079 250 
311480 255 
311880 253 
312286 256 
312691 249 
313093 250 
313492 253 
313892 260 
314302 250 
314703 255 
315103 252 
315508 255 
315912 248 
316311 251 
316711 253 
317117 248 
317514 253 
317918 250 
318317 249 
318723 255 
319127 250 
319528 255 
319932 250 
320333 255 
320735 252 
321139 248 
321536 253 
321948 250 
322347 253 
322747 254 
323151 250 
323552 257 
323958 248 
324357 253 
324759 250 
325166 257 
325570 255 
325978 248 
326375 253 
326779 250 
327178 257 
327586 300 
328055 253 
328463 250 
328862 253 
329266 252 
329668 252 
330071 255 
330471 300 
331936 250 
332336 250 
332737 255 
333143 250 
333544 255 
333948 250 
334349 249 
334747 253 
335151 254 
335554 253 
335962 270 
336379 273 
336803 260 
337214 253 
337622 252 
338023 255 
338427 257 
338833 252 
339236 253 
339638 250 
340039 255 
340441 254 
340847 300 
341308 266 
341725 255 
342129 252 
342532 255 
342936 300 
343411 255 
343815 250 
344216 253 
344616 252 
345020 252 
345421 255 
345827 252 
346228 253 
346632 252 
347036 248 
347435 255 
347839 252 
348244 253 
348646 250 
349047 253 
349447 253 
349851 256 
350256 253 
350660 252 
351061 253 
351463 252 
351865 250 
352266 255 
352670 252 
353073 255 
353477 262 
353888 257 
354292 253 
354696 250 
355095 253 
355499 252 
355900 255 
356306 252 
356708 250 
357109 300 
357574 253 
357976 252 
358378 250 
358779 255 
359183 250 
359584 253 
359984 252 
360388 252 
360789 255 
361197 250 
361596 253 
362000 300 
363463 253 
363867 248 
364264 253 
364668 252 
365070 252 
365473 255 
365877 250 
366278 253 
366682 252 
367085 255 
367487 251 
367891 252 
368292 253 
368696 250 
369095 253 
369497 254 
369903 248 
370302 255 
370706 300 
371268 255 
371670 252 
372074 248 
372471 253 
372875 252 
373276 255 
373684 250 
374084 248 
374483 253 
374885 250 
375286 255 
375692 248 
376090 254 
376493 253 
376897 250 
377296 249 
377698 252 
378101 251 
378503 255 
378903 252 
379306 253 
379708 250 
380107 255 
380509 255 
380917 250 
381314 253 
381718 250 
382117 253 
382517 255 
382923 258 
383332 255 
383734 252 
384137 255 
384541 248 
384941 250 
385340 253 
385748 252 
386149 253 
386553 250 
386952 253 
387356 255 
387756 252 
388159 253 
388559 254 
388968 253 
389368 249 
389772 250 
390171 253 
390571 252 
390972 253 
391372 256 
391778 250 
392181 255 
392585 252 
392986 255 
393390 300 
394853 255 
395257 248 
395656 253 
396056 254 
396466 248 
396863 253 
397269 248 
397666 253 
398066 252 
398468 248 
398867 255 
399273 248 
399676 255 
400076 254 
400481 251 
400881 253 
401285 248 
401682 253 
402082 254 
402485 251 
402891 255 
403295 248 
403694 249 
404094 250 
404493 255 
404895 255 
405299 252 
405698 253 
406106 248 
406503 253 
406907 252 
407309 248 
407708 255 
408108 300 
408734 255 
409138 300 
409607 300 
410162 248 
410561 251 
410963 300 
411543 300 
412084 274 
412509 269 
412923 288 
413362 261 
413768 260 
414177 253 
414575 300 
415052 283 
415486 256 
415893 261 
416299 260 
416708 253 
417110 270 
417531 300 
418028 300 
418508 300 
418973 300 
419464 266 
419879 261 
420293 199 
420641 254 
421044 300 
421512 300 
422066 300 
422559 300 
423090 259 
423498 254 
423903 255 
424303 300 
424893 300 
425430 300 
426052 300 
426691 300 
427158 250 
427557 300 
428080 300 
428547 257 
428955 258 
429363 300 
429818 300 
430321 300 
431991 284 
432424 253 
432828 250 
433229 253 
433635 248 
434029 254 
434434 300 
434899 269 
435319 250 
435718 251 
436120 261 
436526 252 
436929 300 
437400 259 
437810 300 
438275 255 
438679 260 
439090 300 
439581 300 
440082 287 
440522 300 
440971 268 
441391 268 
441806 251 
442210 300 
442725 250 
443432 285 
443866 248 
444265 300 
444748 295 
445194 300 
445689 250 
446090 253 
446490 300 
447045 300 
447542 300 
448100 300 
448711 300 
449305 300 
449921 300 
450424 300 
450870 300 
451452 300 
452053 276 
452478 272 
452898 282 
453331 254 
453737 292 
454174 197 
454520 256 
454935 300 
455417 288 
455856 270 
456281 300 
456733 252 
457134 279 
457564 252 
457969 251 
458377 300 
458908 288 
459345 260 
459755 294 
460200 300 
461866 280 
462299 253 
462701 300 
463182 274 
463605 253 
464011 253 
464413 250 
464814 253 
465216 250 
465617 255 
466021 253 
466429 272 
466848 253 
467254 252 
467655 253 
468059 252 
468460 255 
468864 254 
469268 248 
469673 265 
470087 300 
470546 250 
470948 252 
471351 255 
471755 252 
472160 253 
472562 250 
472965 255 
473367 253 
473773 252 
474174 253 
474578 252 
474979 255 
475385 252 
475787 250 
476188 300 
476751 300 
477216 252 
477618 250 
478019 255 
478423 252 
478826 255 
479232 250 
479637 251 
480037 253 
480441 252 
480842 255 
481248 252 
481649 253 
482051 253 
482457 248 
482860 259 
483268 256 
483675 253 
484077 250 
484480 251 
484878 255 
485284 300 
485773 252 
486182 279 
486610 260 
487021 300 
487524 287 
487962 300 
488429 260 
488840 300 
490304 272 
490735 276 
491160 273 
491584 276 
492011 300 
492496 253 
492898 263 
493312 260 
493721 300 
494310 300 
494827 300 
495324 288 
495761 250 
496163 252 
496564 259 
496974 300 
497481 286 
497920 268 
498336 294 
498781 254 
499184 263 
499600 256 
500006 262 
500415 270 
500835 254 
501244 300 
501767 300 
502322 300 
502787 296 
503234 253 
503632 256 
504039 300 
504630 250 
505035 300 
505620 300 
506119 252 
506524 291 
506968 300 
507586 300 
508069 255 
508475 288 
508918 300 
509413 255 
509819 252 
510220 259 
510630 276 
511055 265 
511471 300 
511932 274 
512360 274 
512781 264 
513199 300 
513702 300 
514169 262 
514580 300 
515059 255 
515461 300 
516016 300 
516493 248 
516892 300 
517415 263 
517831 252 
518234 269 
518654 300 
519157 300 
519644 268 
520059 277 
520487 260 
520894 257 
521300 256 
521706 300 
523195 300 
523654 266 
524073 259 
524485 252 
524889 290 
525330 278 
525757 300 
526242 300 
526755 293 
527193 300 
527664 300 
528256 300 
528904 300 
529507 262 
529920 261 
530326 254 
530734 300 
531185 266 
531610 255 
532012 294 
532457 300 
533070 250 
533473 300 
533932 259 
534344 248 
534742 250 
535143 300 
535724 300 
536193 300 
536728 252 
537131 257 
537539 248 
537938 261 
538344 282 
538781 300 
539249 266 
539666 292 
540107 253 
540509 300 
541109 285 
541541 300 
542189 300 
542650 282 
543080 300 
543567 300 
544056 280 
544485 269 
544903 300 
545350 254 
545829 300 
546304 300 
547036 127 
547390 246 
547859 284 
548294 265 
548708 248 
549109 300 
549603 278 
550030 300 
550517 300 
551117 300 
551646 279 
552076 264 
552489 267 
552907 256 
553312 300 
553803 293 
554245 300 
554714 300 
555185 253 
555587 248 
555984 255 
556388 300 
557863 253 
558271 248 
558668 261 
559078 254 
559481 253 
559887 252 
560291 300 
560833 255 
561233 300 
561782 300 
562245 300 
562728 300 
563245 300 
563704 263 
564116 252 
564517 255 
564921 300 
565418 252 
565819 259 
566227 268 
566644 271 
567064 254 
567468 258 
567877 253 
568273 268 
568692 300 
569223 300 
569823 300 
570372 300 
570951 300 
571416 266 
571835 253 
572233 253 
572637 250 
573036 300 
573674 255 
574076 300 
574565 300 
575046 269 
575466 252 
575865 298 
576315 252 
576716 253 
577116 294 
577559 300 
578110 300 
578641 262 
579054 290 
579492 258 
579903 272 
580325 300 
580937 300 
581474 300 
581941 254 
582344 251 
582746 255 
583150 252 
583553 300 
585020 265 
585434 254 
585838 300 
586448 300 
586963 250 
587364 300 
587820 250 
588221 261 
588633 250 
589036 297 
589482 290 
589923 255 
590327 252 
590730 263 
591142 252 
591545 255 
591951 252 
592355 250 
592754 257 
593164 250 
593567 247 
593967 252 
594368 255 
594772 255 
595176 250 
595577 253 
595979 250 
596380 255 
596782 262 
597196 294 
597641 252 
598044 275 
598468 252 
598875 247 
599275 300 
599740 253 
600142 250 
600545 251 
600945 253 
601349 250 
601748 253 
602152 252 
602553 255 
602959 253 
603361 250 
603762 253 
604164 250 
604565 255 
604969 254 
605377 250 
605776 253 
606180 250 
606579 253 
606983 252 
607385 252 
607788 255 
608194 250 
608595 253 
608997 250 
609398 255 
609800 255 
610208 250 
610607 253 
611011 250 
611410 253 
611812 256 
612222 248 
612621 255 
613025 300 
614496 250 
614896 250 
615297 257 
615703 260 
616114 255 
616518 250 
616919 253 
617319 249 
617723 250 
618122 253 
618526 250 
618925 253 
619327 256 
619733 250 
620134 255 
620538 250 
620939 253 
621339 252 
621747 250 
622146 249 
622548 252 
622949 253 
623353 250 
623753 250 
624154 255 
624558 252 
624969 255 
625373 250 
625776 253 
626176 254 
626580 250 
626979 253 
627383 252 
627786 253 
628194 250 
628594 252 
628997 255 
629401 250 
629802 253 
630200 252 
630605 251 
631005 255 
631415 250 
631814 253 
632218 250 
632617 253 
633019 251 
633421 252 
633826 253 
634228 250 
634629 255 
635031 252 
635437 252 
635838 249 
636240 252 
636641 255 
637047 250 
637445 252 
637848 253 
638250 248 
638649 255 
639053 252 
639456 251 
639856 253 
640260 250 
640661 251 
641069 250 
641468 253 
641872 249 
642272 250 
642673 253 
643071 252 
643474 255 
643878 249 
644280 300 
645741 254 
646146 255 
646546 253 
646950 250 
647347 253 
647751 252 
648150 255 
648556 252 
648958 248 
649357 253 
649759 248 
650158 255 
650562 250 
650964 252 
651363 253 
651767 262 
652176 259 
652586 250 
652985 251 
653391 262 
653803 300 
654268 262 
654679 275 
655101 298 
655548 255 
655950 254 
656353 249 
656757 300 
657232 255 
657638 296 
658085 282 
658518 297 
658964 300 
659566 300 
660105 300 
660570 300 
661182 300 
661781 300 
662375 287 
662815 300 
663282 258 
663689 259 
664097 280 
664528 255 
664930 294 
665373 255 
665777 262 
666190 251 
666590 284 
667023 300 
667662 300 
668250 300 
668739 276 
669165 282 
669594 300 
670179 272 
670598 300 
671200 253 
671600 258 
672010 256 
672417 300 
672898 300 
673391 300 
674385 255 
674785 252 
675189 252 
675592 261 
676008 254 
676409 300 
676880 300 
677449 252 
677855 272 
678274 260 
678682 272 
679103 300 
679692 300 
680177 300 
680646 270 
681063 299 
681517 300 
682103 282 
682535 300 
682986 300 
683546 251 
683948 257 
684356 250 
684755 300 
686224 300 
686741 299 
687191 262 
687602 300 
688075 261 
688485 266 
688902 281 
689332 250 
689741 261 
690147 252 
690553 258 
690956 286 
691393 300 
691978 282 
692411 249 
692809 294 
693254 275 
693680 250 
694081 300 
694555 258 
694966 300 
695499 300 
696058 300 
696642 253 
697050 290 
697487 286 
697926 300 
698511 260 
698924 257 
699326 300 
699803 261 
700213 300 
700867 258 
701274 300 
701891 274 
702314 255 
702718 260 
703127 300 
703722 300 
704191 274 
704616 265 
705030 300 
705497 255 
705903 266 
706320 263 
706728 258 
707135 267 
707551 250 
707952 255 
708356 300 
710026 252 
710428 300 
710895 252 
711296 255 
711698 254 
712101 251 
712507 253 
712909 250 
713310 253 
713712 264 
714127 257 
714533 250 
714935 252 
715336 255 
715746 252 
716147 263 
716561 252 
716960 255 
717364 254 
717770 252 
718173 253 
718575 250 
718984 300 
719442 250 
719843 255 
720247 282 
720678 276 
721104 250 
721505 255 
721909 252 
722316 269 
722734 296 
723183 300 
723730 254 
724135 255 
724539 254 
724943 252 
725344 253 
725750 252 
726151 253 
726555 250 
726955 250 
727356 255 
727760 250 
728161 253 
728563 250 
728968 291 
729410 250 
729811 255 
730213 255 
730619 252 
731020 253 
731424 250 
731823 253 
732231 254 
732637 252 
733040 255 
733444 252 
733849 253 
734253 250 
734654 253 
735054 253 
735466 250 
735865 253 
736269 252 
736670 255 
737078 252 
737480 250 
737881 253 
738283 300 
739784 300 
740336 259 
740744 252 
741146 250 
741549 253 
741951 280 
742382 253 
742784 250 
743189 253 
743591 258 
744000 255 
744402 255 
744810 250 
745209 253 
745613 250 
746012 253 
746420 254 
746824 250 
747225 255 
747629 252 
748032 255 
748436 250 
748838 250 
749237 253 
749649 286 
750084 253 
750488 252 
750891 253 
751295 252 
751696 253 
752098 252 
752500 250 
752905 300 
753510 252 
753913 255 
754317 250 
754718 253 
755120 250 
755521 251 
755921 300 
756394 300 
756846 254 
757251 257 
757657 248 
758056 255 
758460 300 
759028 300 
759508 266 
759929 265 
760343 250 
760744 265 
761158 262 
761569 265 
761983 252 
762386 255 
762786 256 
763203 289 
763639 300 
764114 255 
764518 252 
764921 255 
765321 252 
765724 300 
766196 300 
766697 254 
767100 259 
767510 250 
767911 255 
768317 250 
768714 251 
769116 255 
769522 300 
770961 290 
771400 253 
771802 252 
772202 250 
772603 255 
773003 252 
773406 253 
773804 254 
774212 250 
774611 249 
775015 250 
775414 249 
775814 252 
776216 248 
776615 255 
777021 248 
777424 255 
777828 250 
778228 254 
778631 253 
779033 254 
779436 249 
779838 262 
780247 253 
780653 252 
781051 252 
781454 255 
781854 252 
782257 249 
782655 254 
783059 250 
783458 255 
783864 254 
784267 251 
784671 252 
785075 250 
785476 253 
785874 252 
786277 251 
786681 250 
787083 250 
787482 253 
787882 252 
788283 249 
788685 250 
789083 254 
789488 251 
789890 250 
790289 253 
790691 248 
791092 249 
791490 255 
791898 248 
792295 249 
792697 248 
793096 249 
793496 257 
793904 248 
794303 255 
794703 254 
795106 255 
795508 249 
795910 248 
796307 253 
796711 250 
797110 300 
797687 300 
798238 292 
798679 249 
799079 248 
799478 255 
799878 254 
800283 253 
800683 249 
801085 300 
802544 248 
802942 252 
803343 249 
803745 250 
804144 255 
804546 254 
804950 248 
805349 253 
805749 254 
806152 255 
806556 250 
806959 251 
807357 253 
807761 248 
808158 253 
808558 254 
808963 249 
809363 255 
809767 248 
810166 249 
810566 250 
810965 253 
811367 255 
811769 254 
812172 249 
812574 250 
812971 251 
813373 255 
813777 250 
814180 253 
814578 252 
814981 253 
815379 253 
815783 250 
816184 253 
816588 250 
816987 253 
817389 249 
817789 250 
818190 251 
818592 252 
818995 251 
819395 254 
819799 248 
820196 253 
820600 250 
820999 255 
821405 254 
821809 252 
822212 251 
822616 252 
823019 253 
823417 252 
823821 252 
824222 253 
824626 252 
825027 300 
825598 252 
825997 255 
826401 255 
826805 248 
827204 253 
827606 250 
828007 251 
828407 255 
828815 250 
829214 249 
829616 250 
830015 253 
830417 254 
830821 250 
831222 255 
831626 248 
832025 253 
832425 300 
833894 253 
834296 248 
834695 255 
835097 254 
835505 250 
835904 249 
836306 250 
836705 253 
837109 252 
837513 248 
837912 255 
838316 250 
838717 253 
839119 248 
839519 252 
839920 263 
840334 252 
840735 255 
841145 252 
841544 255 
841950 252 
842352 250 
842753 253 
843157 252 
843560 255 
843964 250 
844369 255 
844771 255 
845177 252 
845580 255 
845986 250 
846385 253 
846787 254 
847193 250 
847604 253 
848008 250 
848409 251 
848811 250 
849212 253 
849612 253 
850016 252 
850417 255 
850827 252 
851228 255 
851632 254 
852036 250 
852437 257 
852843 250 
853244 255 
853648 252 
854057 253 
854457 255 
854863 252 
855266 255 
855672 250 
856071 253 
856473 254 
856879 250 
857284 255 
857688 252 
858091 255 
858495 250 
858896 251 
859296 257 
859702 252 
860103 255 
860515 250 
860914 253 
861316 252 
861718 250 
862119 255 
862523 254 
862930 253 
863332 250 
863734 300 
865199 250 
865600 253 
866002 252 
866406 252 
866807 255 
867213 252 
867614 253 
868018 250 
868419 255 
868823 255 
869227 252 
869632 253 
870034 250 
870435 253 
870835 252 
871239 252 
871642 253 
872046 252 
872447 253 
872851 250 
873251 250 
873652 255 
874056 252 
874459 255 
874863 250 
875264 253 
875664 253 
876068 252 
876469 255 
876877 250 
877276 253 
877678 254 
878080 248 
878479 255 
878885 250 
879286 255 
879688 252 
880092 250 
880491 253 
880895 250 
881294 255 
881700 252 
882102 250 
882503 253 
882905 250 
883306 251 
883708 252 
884113 251 
884513 253 
884917 250 
885316 249 
885718 252 
886121 253 
886523 255 
886927 250 
887328 249 
887728 250 
888129 255 
888531 256 
888937 250 
889336 253 
889740 250 
890139 253 
890541 252 
890943 252 
891348 253 
891750 250 
892149 253 
892551 250 
892953 252 
893356 249 
894024 300 
894491 249 
894893 300 
896559 248 
896957 254 
897360 255 
897768 248 
898165 253 
898571 258 
898978 253 
899380 253 
899782 248 
900181 255 
900587 248 
900986 255 
901386 255 
901794 300 
902249 252 
902650 255 
903052 255 
903460 248 
903857 253 
904261 248 
904658 253 
905064 262 
905474 252 
905879 255 
906279 252 
906682 255 
907082 254 
907488 254 
907891 253 
908295 248 
908692 253 
909096 250 
909495 253 
909897 255 
910301 248 
910700 253 
911102 248 
911507 255 
911909 255 
912315 250 
912714 255 
913122 248 
913519 253 
913919 252 
914321 248 
914726 300 
915251 253 
915655 250 
916054 255 
916458 252 
916859 249 
917259 252 
917661 248 
918064 265 
918474 252 
918877 255 
919281 248 
919682 251 
920080 255 
920486 250 
920885 253 
921285 300 
921816 248 
922217 251 
922619 252 
923022 253 
923424 253 
923828 250 
924227 249 
924629 282 
925060 253 
925462 254 
925863 251 
926265 300 
927754 249 
928156 250 
928555 253 
928959 256 
929365 248 
929764 249 
930164 248 
930563 255 
930963 254 
931372 247 
931768 253 
932168 252 
932569 255 
932975 250 
933376 251 
933778 253 
934180 248 
934579 253 
934977 252 
935386 267 
935804 250 
936206 248 
936603 249 
937005 252 
937406 253 
937810 250 
938210 250 
938609 286 
939045 248 
939446 255 
939850 248 
940249 255 
940649 254 
941055 250 
941454 253 
941862 300 
942385 248 
942786 255 
943190 248 
943589 255 
943993 250 
944395 252 
944794 253 
945198 282 
945629 253 
946033 250 
946434 253 
946838 250 
947237 251 
947639 253 
948037 252 
948448 300 
948971 253 
949375 250 
949776 253 
950180 252 
950579 251 
950981 253 
951383 248 
951786 257 
952192 248 
952591 255 
952993 255 
953395 254 
953798 253 
954202 248 
954601 255 
955011 256 
955415 252 
955816 300 
956271 253 
956673 252 
957075 248 
957474 255 
957878 264 
958297 269 
958717 264 
959132 300 
960597 249 
960995 255 
961399 252 
961802 255 
962206 248 
962611 263 
963021 252 
963425 250 
963824 249 
964226 252 
964627 255 
965035 250 
965435 248 
965832 267 
966248 250 
966649 253 
967051 250 
967452 251 
967854 253 
968258 252 
968659 253 
969065 300 
969604 250 
970007 253 
970409 250 
970810 253 
971212 250 
971614 250 
972015 253 
972423 258 
972830 253 
973234 252 
973635 253 
974037 254 
974439 250 
974840 251 
975242 252 
975651 300 
976186 253 
976590 252 
976993 253 
977397 252 
977798 251 
978200 253 
978602 300 
979079 260 
979488 253 
979892 250 
980292 250 
980693 255 
981097 252 
981502 253 
981904 250 
982307 285 
982741 250 
983142 251 
983542 253 
983948 250 
984347 253 
984751 250 
985150 253 
985558 258 
985966 254 
986373 255 
986777 250 
987178 255 
987582 252 
987985 253 
988387 253 
988795 296 
989238 300 
990707 255 
991111 250 
991512 253 
991916 250 
992318 252 
992719 255 
993129 286 
993566 253 
993970 264 
994387 253 
994791 252 
995192 255 
995598 252 
996001 249 
996401 300 
996944 252 
997347 255 
997751 254 
998157 250 
998556 253 
998960 252 
999363 253 
999771 258 
1000178 251 
1000580 255 
1000984 250 
1001385 253 
1001787 250 
1002188 255 
1002590 255 
1002996 252 
1003397 253 
1003801 248 
1004198 255 
1004602 252 
1005004 252 
1005409 253 
1005811 250 
1006212 253 
1006614 250 
1007016 252 
1007419 253 
1007823 252 
1008224 253 
1008628 248 
1009027 249 
1009427 255 
1009831 252 
1010234 255 
1010638 250 
1011039 253 
1011439 249 
1011841 252 
1012242 263 
1012656 252 
1013057 255 
1013465 248 
1013863 250 
1014264 253 
1014666 250 
1015067 251 
1015471 250 
1015874 251 
1016274 253 
1016678 250 
1017075 253 
1017479 252 
1017880 255 
1018284 255 
1018684 252 
1019087 271 
1019507 270 
1019926 279 
1020354 300 
1022022 252 
1022423 249 
1022825 250 
1023224 251 
1023626 255 
1024026 254 
1024431 255 
1024835 248 
1025234 253 
1025634 257 
1026042 248 
1026439 253 
1026845 248 
1027242 253 
1027644 254 
1028046 248 
1028445 255 
1028851 248 
1029250 255 
1029652 282 
1030085 255 
1030487 250 
1030889 254 
1031292 253 
1031692 254 
1032093 253 
1032493 254 
1032897 250 
1033296 253 
1033698 250 
1034097 255 
1034501 250 
1034903 248 
1035300 253 
1035700 254 
1036103 255 
1036507 252 
1036909 250 
1037308 253 
1037710 250 
1038109 255 
1038515 248 
1038913 254 
1039316 249 
1039718 250 
1040115 253 
1040519 250 
1040917 254 
1041322 251 
1041724 250 
1042123 253 
1042525 248 
1042923 254 
1043324 255 
1043732 248 
1044129 253 
1044533 248 
1044932 247 
1045330 255 
1045736 248 
1046135 251 
1046537 250 
1046936 251 
1047336 253 
1047736 254 
1048137 255 
1048543 250 
1048942 251 
1049342 253 
1049744 248 
1050143 255 
1050543 254 
1050948 253 
1051348 249 
1051750 300 
1053207 252 
1053611 248 
1054008 249 
1054410 250 
1054809 255 
1055211 254 
1055615 248 
1056014 249 
1056416 250 
1056821 253 
1057219 252 
1057624 249 
1058020 253 
1058424 248 
1058821 253 
1059221 254 
1059627 248 
1060030 251 
1060432 250 
1060833 255 
1061237 248 
1061636 249 
1062034 253 
1062434 254 
1062837 251 
1063245 252 
1063644 253 
1064046 249 
1064446 250 
1064845 255 
1065249 250 
1065652 253 
1066052 249 
1066458 250 
1066855 253 
1067376 249 
1067776 252 
1068179 253 
1068581 248 
1068980 251 
1069380 249 
1069788 252 
1070187 253 
1070591 250 
1070990 255 
1071394 251 
1071796 250 
1072195 253 
1072597 248 
1073002 253 
1073402 254 
1073804 254 
1074207 249 
1074609 250 
1075008 249 
1075408 254 
1075812 250 
1076217 255 
1076621 250 
1077022 255 
1077428 250 
1077831 249 
1078229 253 
1078629 254 
1079034 253 
1079438 254 
1079841 255 
1080245 251 
1080647 250 
1081048 253 
1081446 252 
1081849 255 
1082251 251 
1082655 252 
1083056 300 
1084521 255 
1084925 254 
1085331 248 
1085728 253 
1086132 252 
1086533 253 
1086935 254 
1087339 250 
1087738 253 
1088140 250 
1088541 255 
1088945 250 
1089347 252 
1089748 253 
1090152 248 
1090549 253 
1090953 252 
1091355 252 
1091758 253 
1092160 250 
1092561 253 
1092963 250 
1093362 253 
1093766 253 
1094170 252 
1094571 253 
1094975 250 
1095372 253 
1095774 255 
1096178 252 
1096581 255 
1096985 250 
1097386 249 
1097784 254 
1098188 252 
1098589 255 
1098997 250 
1099396 249 
1099798 250 
1100198 250 
1100599 255 
1101005 250 
1101406 255 
1101810 250 
1102213 247 
1102609 253 
1103013 252 
1103414 255 
1103820 252 
1104221 253 
1104623 253 
1105025 250 
1105426 255 
1105830 252 
1106235 253 
1106635 254 
1107039 250 
1107438 253 
1107842 252 
1108245 253 
1108649 252 
1109051 248 
1109683 258 
1110092 255 
1110498 252 
1110899 255 
1111305 253 
1111707 250 
1112108 253 
1112510 250 
1112917 293 
1113359 250 
1113760 253 
1114162 250 
1114566 300 
1116033 250 
1116434 255 
1116838 250 
1117240 250 
1117643 251 
1118045 252 
1118446 255 
1118852 252 
1119253 253 
1119655 253 
1120057 250 
1120460 285 
1120898 248 
1121297 255 
1121701 250 
1122102 253 
1122502 252 
1122906 252 
1123307 255 
1123717 270 
1124132 255 
1124538 252 
1124939 255 
1125345 252 
1125747 250 
1126148 253 
1126550 250 
1126957 255 
1127361 250 
1127764 251 
1128164 255 
1128570 252 
1128971 253 
1129375 250 
1129774 261 
1130188 252 
1130590 250 
1130991 255 
1131395 252 
1131796 255 
1132200 250 
1132602 250 
1133003 255 
1133411 276 
1133836 255 
1134242 252 
1134643 253 
1135047 250 
1135448 255 
1135854 253 
1136252 254 
1136661 300 
1137268 250 
1137669 253 
1138073 252 
1138476 255 
1138880 250 
1139282 252 
1139683 253 
1140089 252 
1140490 253 
1140896 252 
1141297 253 
1141697 255 
1142101 252 
1142504 255 
1142908 250 
1143311 281 
1143737 260 
1144150 255 
1144554 250 
1144956 250 
1145355 255 
1145761 300 
1147206 255 
1147614 250 
1148011 255 
1148419 250 
1148818 253 
1149220 249 
1149620 250 
1150021 255 
1150427 248 
1150830 255 
1151234 252 
1151638 250 
1152037 253 
1152441 250 
1152838 253 
1153242 252 
1153644 252 
1154051 278 
1154479 250 
1154880 253 
1155278 252 
1155681 255 
1156085 250 
1156488 251 
1156888 253 
1157292 300 
1157860 300 
1158327 255 
1158729 249 
1159131 250 
1159530 249 
1159932 252 
1160333 251 
1160737 286 
1161172 251 
1161574 255 
1161978 248 
1162377 253 
1162779 248 
1163178 255 
1163580 251 
1163990 300 
1164590 252 
1164994 250 
1165391 253 
1165795 250 
1166194 253 
1166598 248 
1166996 250 
1167401 257 
1167809 250 
1168208 255 
1168612 250 
1169015 251 
1169415 249 
1169817 254 
1170218 253 
1170624 250 
1171023 253 
1171425 251 
1171827 252 
1172228 255 
1172632 248 
1173031 253 
1173429 253 
1173837 250 
1174236 255 
1174638 254 
1175041 249 
1175441 252 
1175839 252 
1176240 255 
1176644 250 
1177049 277 
1177471 300 
1179135 252 
1179536 255 
1179940 251 
1180342 252 
1180745 253 
1181147 248 
1181546 257 
1181954 252 
1182356 252 
1182755 253 
1183159 250 
1183560 249 
1183960 252 
1184360 252 
1184761 253 
1185163 248 
1185562 251 
1185962 252 
1186364 254 
1186765 253 
1187169 248 
1187566 249 
1187970 272 
1188389 253 
1188791 249 
1189191 248 
1189590 255 
1189994 250 
1190397 249 
1190795 253 
1191197 290 
1191634 249 
1192036 248 
1192435 255 
1192841 250 
1193240 255 
1193644 252 
1194046 248 
1194447 271 
1194867 250 
1195270 249 
1195670 250 
1196069 251 
1196469 253 
1196869 254 
1197274 249 
1197680 286 
1198113 255 
1198521 250 
1198918 253 
1199320 253 
1199718 252 
1200121 255 
1200523 252 
1200930 300 
1201392 252 
1201793 255 
1202197 250 
1202596 253 
1202998 252 
1203400 254 
1203803 255 
1204209 264 
1204624 255 
1205026 254 
1205429 251 
1205833 254 
1206235 250 
1206634 253 
1207036 250 
1207441 300 
1207901 250 
1208300 255 
1208704 300 
1210171 249 
1210571 250 
1210972 253 
1211370 252 
1211779 267 
1212197 250 
1212600 249 
1212998 253 
1213402 250 
1213803 253 
1214207 252 
1214608 249 
1215010 255 
1215414 250 
1215815 249 
1216215 250 
1216616 255 
1217018 253 
1217418 252 
1217819 253 
1218223 250 
1218622 255 
1219028 252 
1219430 250 
1219829 253 
1220231 250 
1220632 255 
1221036 250 
1221440 254 
1221843 263 
1222257 300 
1222724 250 
1223125 255 
1223527 253 
1223931 250 
1224330 253 
1224734 250 
1225133 255 
1225539 254 
1225941 250 
1226342 253 
1226744 250 
1227145 255 
1227547 252 
1227951 252 
1228352 253 
1228756 250 
1229155 253 
1229559 252 
1229961 252 
1230364 251 
1230766 250 
1231167 253 
1231569 250 
1231972 251 
1232372 255 
1232780 250 
1233179 253 
1233583 250 
1233982 253 
1234384 255 
1234786 252 
1235189 255 
1235593 300 
1236155 255 
1236557 253 
1236961 250 
1237360 253 
1237764 252 
1238165 255 
1238571 252 
1238973 250 
1239374 253 
1239776 300 
1241217 269 
1241635 300 
1242275 250 
1242674 253 
1243076 254 
1243482 250 
1243883 255 
1244287 250 
1244688 253 
1245090 250 
1245492 252 
1245893 259 
1246301 252 
1246702 253 
1247106 250 
1247505 251 
1247907 255 
1248311 252 
1248716 253 
1249118 250 
1249521 253 
1249921 254 
1250325 252 
1250728 253 
1251132 252 
1251533 253 
1251937 250 
1252337 250 
1252738 255 
1253142 252 
1253545 255 
1253949 250 
1254350 251 
1254750 253 
1255156 252 
1255557 255 
1255965 250 
1256364 253 
1256766 253 
1257168 250 
1257569 255 
1257975 250 
1258376 255 
1258778 252 
1259182 250 
1259579 253 
1259983 252 
1260384 255 
1260790 252 
1261192 250 
1261593 253 
1261995 250 
1262396 255 
1262800 252 
1263205 253 
1263605 249 
1264007 250 
1264406 253 
1264810 252 
1265213 253 
1265615 255 
1266019 250 
1266420 253 
1266818 252 
1267221 255 
1267623 254 
1268029 252 
1268430 253 
1268834 248 
1269231 253 
1269633 254 
1270037 252 
1270442 253 
1270844 250 
1271243 300 
1272709 250 
1273110 249 
1273510 250 
1273911 255 
1274315 250 
1274715 254 
1275118 253 
1275526 250 
1275925 249 
1276327 252 
1276728 253 
1277134 249 
1277534 250 
1277935 253 
1278337 248 
1278742 255 
1279144 253 
1279548 250 
1279947 255 
1280353 252 
1280754 249 
1281154 252 
1281556 250 
1281967 253 
1282371 252 
1282774 251 
1283176 252 
1283579 255 
1283981 249 
1284383 250 
1284782 253 
1285186 252 
1285587 253 
1285989 253 
1286391 250 
1286792 249 
1287192 250 
1287593 255 
1287995 253 
1288403 252 
1288802 255 
1289208 252 
1289607 253 
1290011 250 
1290411 248 
1290810 255 
1291214 250 
1291619 255 
1292023 248 
1292423 250 
1292820 253 
1293224 250 
1293623 255 
1294031 248 
1294430 249 
1294830 255 
1295234 250 
1295635 255 
1296039 248 
1296438 255 
1296840 251 
1297244 252 
1297643 253 
1298047 248 
1298444 253 
1298846 251 
1299248 252 
1299649 255 
1300053 248 
1300452 253 
1300854 251 
1301258 250 
1301657 255 
1302065 248 
1302462 253 
1302862 300 
1304323 249 
1304725 250 
1305122 253 
1305524 251 
1305926 250 
1306327 255 
1306731 248 
1307130 249 
1307530 255 
1307932 254 
1308333 255 
1308741 248 
1309138 249 
1309538 253 
1309936 252 
1310337 255 
1310743 248 
1311142 251 
1311542 253 
1311942 252 
1312341 253 
1312745 250 
1313144 251 
1313546 260 
1313954 254 
1314357 255 
1314761 248 
1315160 253 
1315558 252 
1315962 250 
1316361 251 
1316767 250 
1317164 253 
1317568 248 
1317966 248 
1318365 255 
1318771 248 
1319170 251 
1319572 250 
1319974 248 
1320371 249 
1320773 252 
1321172 255 
1321578 250 
1321978 250 
1322377 253 
1322779 252 
1323182 253 
1323580 252 
1323986 248 
1324383 253 
1325025 253 
1325427 248 
1325826 253 
1326226 255 
1326632 250 
1327031 253 
1327435 248 
1327832 251 
1328238 249 
1328638 250 
1329039 253 
1329441 250 
1329840 253 
1330240 253 
1330644 250 
1331045 253 
1331451 274 
1331876 255 
1332282 248 
1332679 253 
1333079 255 
1333485 250 
1333884 300 
1335349 251 
1335755 300 
1336359 253 
1336761 254 
1337163 248 
1337562 255 
1337966 252 
1338367 255 
1338769 252 
1339177 260 
1339586 253 
1339990 250 
1340387 253 
1340791 252 
1341192 251 
1341596 253 
1341998 250 
1342399 249 
1342799 250 
1343200 255 
1343604 253 
1344004 254 
1344407 253 
1344811 248 
1345208 253 
1345614 268 
1346033 249 
1346433 249 
1346833 250 
1347234 255 
1347638 250 
1348039 255 
1348441 253 
1348849 250 
1349248 249 
1349650 252 
1350051 255 
1350457 252 
1350859 248 
1351258 253 
1351660 250 
1352069 295 
1352513 250 
1352912 253 
1353316 252 
1353719 255 
1354121 255 
1354529 248 
1354930 247 
1355330 258 
1355739 255 
1356145 250 
1356545 250 
1356946 255 
1357352 250 
1357751 255 
1358155 250 
1358558 300 
1359115 300 
1359582 253 
1359984 250 
1360386 252 
1360789 253 
1361193 252 
1361594 253 
1362000 300 
1362557 300 
1363020 252 
1363421 253 
1363825 252 
1364229 250 
1364630 255 
1365034 250 
1365435 273 
1365859 300 
1367324 254 
1367728 252 
1368131 255 
1368535 250 
1368936 253 
1369338 250 
1369747 265 
1370159 253 
1370563 250 
1370964 255 
1371372 254 
1371773 255 
1372181 250 
1372581 250 
1372982 253 
1373384 250 
1373785 255 
1374191 250 
1374592 255 
1374994 257 
1375400 250 
1375799 253 
1376207 250 
1376606 253 
1377008 254 
1377412 250 
1377813 253 
1378217 250 
1378618 255 
1379022 252 
1379430 252 
1379831 255 
1380237 252 
1380640 255 
1381046 250 
1381445 253 
1381847 255 
1382253 250 
1382658 300 
1383267 252 
1383670 253 
1384072 250 
1384473 255 
1384879 250 
1385280 255 
1385682 253 
1386086 298 
1386531 254 
1386937 252 
1387340 255 
1387746 250 
1388145 253 
1388549 252 
1388952 251 
1389356 270 
1389776 250 
1390177 255 
1390583 250 
1390984 255 
1391388 248 
1391786 252 
1392187 253 
1392595 250 
1392994 253 
1393398 252 
1393799 253 
1394201 253 
1394603 248 
1395002 255 
1395406 252 
1395815 253 
1396215 254 
1396621 300 
1398100 250 
1398501 255 
1398907 248 
1399306 253 
1399708 253 
1400114 252 
1400515 253 
1400915 252 
1401316 253 
1401718 255 
1402122 250 
1402521 287 
1402957 250 
1403362 286 
1403798 248 
1404197 255 
1404603 250 
1405004 255 
1405404 252 
1405808 250 
1406207 253 
1406617 300 
1407223 253 
1407627 252 
1408026 253 
1408430 250 
1408829 249 
1409229 255 
1409633 252 
1410038 273 
1410460 250 
1410861 253 
1411259 252 
1411664 251 
1412062 253 
1412466 250 
1412865 249 
1413269 300 
1413826 300 
1414291 252 
1414692 251 
1415096 252 
1415498 250 
1415897 253 
1416299 250 
1416698 255 
1417102 252 
1417508 248 
1417905 253 
1418309 248 
1418706 253 
1419110 250 
1419513 249 
1419917 251 
1420319 252 
1420722 251 
1421124 250 
1421525 249 
1421923 253 
1422327 250 
1422726 255 
1423128 276 
1423553 249 
1423955 252 
1424356 251 
1424758 255 
1425158 252 
1425561 249 
1425961 250 
1426366 281 
1426796 248 
1427195 253 
1427597 249 
1427999 300 
1429462 250 
1429864 250 
1430261 253 
1430665 250 
1431066 253 
1431466 254 
1431871 247 
1432269 253 
1432667 252 
1433068 253 
1433472 250 
1433877 277 
1434305 250 
1434707 248 
1435104 253 
1435504 254 
1435905 255 
1436311 250 
1436709 252 
1437110 253 
1437512 248 
1437911 251 
1438313 250 
1438718 249 
1439112 255 
1439518 248 
1439915 249 
1440317 250 
1440717 252 
1441118 255 
1441522 248 
1441921 249 
1442321 248 
1442719 254 
1443120 255 
1443526 250 
1443925 249 
1444327 248 
1444723 252 
1445126 251 
1445528 250 
1445931 253 
1446329 252 
1446734 247 
1447130 253 
1447530 254 
1447935 249 
1448337 252 
1448738 249 
1449138 249 
1449538 250 
1449937 255 
1450341 250 
1450742 253 
1451142 253 
1451546 248 
1451943 253 
1452347 250 
1452746 253 
1453150 253 
1453552 248 
1453951 253 
1454349 252 
1454752 255 
1455154 253 
1455558 250 
1455957 253 
1456361 248 
1456758 253 
1457158 255 
1457562 252 
1457963 255 
1458367 248 
1458766 253 
1459166 253 
1459566 300 
1461031 248 
1461430 253 
1461832 251 
1462236 252 
1462637 249 
1463039 258 
1463444 300 
1464033 300 
1464516 300 
1464983 255 
1465387 250 
1465788 255 
1466192 252 
1466594 252 
1466995 253 
1467399 250 
1467800 253 
1468204 250 
1468602 252 
1469005 253 
1469407 248 
1469806 255 
1470210 250 
1470615 253 
1471017 255 
1471423 252 
1471822 279 
1472252 250 
1472651 253 
1473051 254 
1473454 251 
1473856 253 
1474258 248 
1474657 255 
1475061 252 
1475466 253 
1475864 253 
1476268 250 
1476667 253 
1477071 250 
1477472 253 
1477874 256 
1478278 250 
1478679 253 
1479077 252 
1479480 255 
1479882 254 
1480294 254 
1480697 255 
1481099 254 
1481502 253 
1481906 250 
1482305 251 
1482707 251 
1483109 252 
1483518 253 
1483920 252 
1484323 255 
1484727 254 
1485133 248 
1485530 253 
1485934 252 
1486337 253 
1486745 252 
1487148 251 
1487550 255 
1487954 250 
1488355 253 
1488757 248 
1489156 255 
1489558 255 
1489970 250 
1490369 253 
1490773 300 
1492238 254 
1492644 250 
1493043 253 
1493447 252 
1493850 253 
1494258 252 
1494660 252 
1495063 255 
1495467 250 
1495868 253 
1496270 250 
1496671 255 
1497073 255 
1497483 252 
1497884 253 
1498288 250 
1498687 253 
1499089 254 
1499493 252 
1499898 253 
1500300 250 
1500703 253 
1501105 250 
1501507 252 
1501910 253 
1502314 252 
1502715 253 
1503119 250 
1503518 253 
1503928 254 
1504334 248 
1504733 255 
1505137 252 
1505540 255 
1505944 250 
1506346 250 
1506747 259 
1507159 250 
1507558 253 
1507964 250 
1508363 253 
1508765 253 
1509167 250 
1509568 255 
1509974 250 
1510375 255 
1510777 252 
1511181 250 
1511580 253 
1511984 252 
1512385 255 
1512791 252 
1513193 250 
1513594 253 
1513996 250 
1514397 255 
1514801 252 
1515206 251 
1515606 253 
1516010 250 
1516409 253 
1516813 252 
1517216 253 
1517618 255 
1518022 250 
1518423 249 
1518823 250 
1519224 257 
1519628 252 
1520032 252 
1520433 253 
1520837 250 
1521236 253 
1521640 252 
1522042 300 
1523517 250 
1523916 253 
1524320 252 
1524723 251 
1525125 251 
1525527 250 
1525928 253 
1526330 250 
1526731 251 
1527131 255 
1527537 252 
1527938 253 
1528342 250 
1528741 255 
1529145 254 
1529549 252 
1529954 253 
1530352 252 
1530755 253 
1531155 252 
1531559 250 
1531960 253 
1532364 252 
1532765 253 
1533169 248 
1533567 250 
1533968 255 
1534372 250 
1534773 255 
1535177 250 
1535578 249 
1535976 253 
1536380 252 
1536781 255 
1537185 252 
1537586 253 
1537988 253 
1538386 252 
1538789 255 
1539195 248 
1539594 255 
1539996 253 
1540634 253 
1541038 250 
1541439 255 
1541841 252 
1542245 252 
1542646 253 
1543050 248 
1543447 253 
1543857 250 
1544257 250 
1544658 251 
1545060 252 
1545463 251 
1545863 252 
1546266 249 
1546664 253 
1547078 300 
1547674 253 
1548078 248 
1548475 253 
1548875 254 
1549278 255 
1549680 255 
1550084 250 
1550483 287 
1550919 248 
1551318 253 
1551720 248 
1552119 255 
1552521 249 
1552923 250 
1553320 253 
1553728 300 
1555183 249 
1555585 250 
1555984 255 
1556390 250 
1556789 251 
1557189 253 
1557591 248 
1557994 255 
1558394 254 
1558799 251 
1559199 253 
1559599 252 
1560000 249 
1560402 250 
1560801 255 
1561209 258 
1561617 248 
1562018 253 
1562416 252 
1562819 249 
1563217 250 
1563617 254 
1564020 253 
1564428 300 
1564887 252 
1565289 254 
1565690 253 
1566094 248 
1566493 251 
1566897 252 
1567297 248 
1567702 249 
1568102 248 
1568501 253 
1568899 252 
1569303 250 
1569704 249 
1570106 250 
1570505 249 
1570909 250 
1571307 252 
1571708 253 
1572110 248 
1572509 251 
1572911 250 
1573313 300 
1573871 253 
1574275 256 
1574682 255 
1575084 252 
1575486 248 
1575885 255 
1576287 252 
1576688 255 
1577092 248 
1577490 288 
1577927 248 
1578330 249 
1578728 253 
1579132 250 
1579531 255 
1579933 254 
1580336 249 
1580736 266 
1581150 248 
1581549 253 
1581947 252 
1582350 251 
1582750 256 
1583156 250 
1583555 253 
1583961 250 
1584360 253 
1584760 300 
1586221 253 
1586625 250 
1587024 255 
1587432 290 
1587871 255 
1588281 256 
1588686 251 
1589090 249 
1589563 253 
1590182 192 
1590597 251 
1590995 252 
1591396 253 
1591800 254 
1592203 255 
1592605 254 
1593011 252 
1593414 249 
1593814 250 
1594215 255 
1594617 252 
1595025 258 
1595432 249 
1595834 252 
1596235 253 
1596639 248 
1597036 251 
1597438 255 
1597838 254 
1598247 265 
1598661 248 
1599060 255 
1599464 252 
1599868 250 
1600267 253 
1600671 250 
1601070 255 
1601480 288 
1601917 253 
1602317 254 
1602720 255 
1603124 256 
1603528 248 
1603927 253 
1604329 250 
1604734 253 
1605132 252 
1605538 250 
1605937 253 
1606341 250 
1606738 253 
1607140 254 
1607546 250 
1607951 255 
1608355 252 
1608756 255 
1609160 250 
1609561 251 
1609961 253 
1610365 252 
1610766 251 
1611174 252 
1611575 253 
1611977 254 
1612379 250 
1612780 255 
1613184 250 
1613585 273 
1614007 250 
1614414 281 
1614844 250 
1615245 255 
1615647 253 
1616051 300 
1617518 250 
1617919 253 
1618319 253 
1618729 260 
1619138 253 
1619544 252 
1619945 253 
1620349 252 
1620750 255 
1621154 255 
1621558 250 
1621959 300 
1622520 300 
1622985 253 
1623387 250 
1623788 255 
1624192 252 
1624595 255 
1624997 253 
1625401 258 
1625808 253 
1626212 250 
1626611 253 
1627013 254 
1627417 250 
1627818 253 
1628220 250 
1628627 263 
1629039 250 
1629440 253 
1629840 257 
1630248 250 
1630647 253 
1631051 250 
1631450 253 
1631852 254 
1632258 250 
1632659 255 
1633063 252 
1633466 253 
1633868 250 
1634270 252 
1634671 255 
1635081 300 
1635647 300 
1636116 255 
1636522 251 
1636924 252 
1637325 255 
1637733 250 
1638132 253 
1638534 252 
1638936 250 
1639337 255 
1639741 252 
1640144 255 
1640548 250 
1640950 250 
1641351 255 
1641759 260 
1642168 253 
1642572 252 
1642973 255 
1643379 252 
1643779 300 
1644343 300 
1644810 255 
1645214 254 
1645618 248 
1646017 253 
1646421 252 
1646824 255 
1647228 252 
1647635 300 
1649101 250 
1649506 289 
1649940 254 
1650347 253 
1650749 250 
1651150 253 
1651550 253 
1651954 252 
1652357 253 
1652757 254 
1653160 253 
1653562 252 
1653964 250 
1654365 255 
1654769 250 
1655170 255 
1655574 250 
1655976 250 
1656375 253 
1656779 250 
1657178 255 
1657586 250 
1657986 250 
1658385 253 
1658787 250 
1659188 255 
1659594 248 
1659993 253 
1660395 253 
1660799 250 
1661196 253 
1661600 252 
1662001 255 
1662405 251 
1662807 250 
1663208 253 
1663610 248 
1664009 255 
1664411 255 
1664819 248 
1665216 253 
1665620 250 
1666019 249 
1666419 254 
1666825 250 
1667224 255 
1667628 250 
1668029 253 
1668427 252 
1668831 252 
1669232 251 
1669636 252 
1670037 253 
1670437 252 
1670839 250 
1671240 251 
1671642 252 
1672047 249 
1672447 250 
1672849 248 
1673246 253 
1673650 250 
1674051 253 
1674455 250 
1674856 249 
1675256 249 
1675656 250 
1676057 251 
1676459 252 
1676860 253 
1677262 253 
1677666 248 
1678063 253 
1678467 250 
1678866 300 
1680332 250 
1680733 253 
1681137 250 
1681536 251 
1681938 249 
1682338 250 
1682737 255 
1683141 250 
1683542 293 
1683986 298 
1684435 284 
1684867 300 
1685336 248 
1685735 251 
1686143 250 
1686543 252 
1686946 251 
1687348 252 
1687749 255 
1688155 250 
1688556 253 
1688952 255 
1689358 250 
1689759 249 
1690161 252 
1690560 253 
1690960 251 
1691362 248 
1691761 255 
1692161 254 
1692566 251 
1692966 253 
1693366 252 
1693765 253 
1694169 250 
1694568 255 
1694972 253 
1695370 252 
1695777 249 
1696177 248 
1696578 255 
1696978 253 
1697382 250 
1697781 251 
1698185 250 
1698584 253 
1698986 254 
1699390 248 
1699789 251 
1700191 250 
1700592 255 
1700992 252 
1701396 248 
1701793 253 
1702197 252 
1702596 253 
1703002 248 
1703398 252 
1703799 253 
1704201 248 
1704600 255 
1705002 252 
1705410 250 
1705809 255 
1706211 254 
1706612 253 
1707016 248 
1707412 252 
1707815 251 
1708217 252 
1708622 255 
1709026 248 
1709425 251 
1709825 249 
1710227 300 
1711688 250 
1712090 256 
1712495 253 
1712901 252 
1713302 251 
1713706 252 
1714107 249 
1714507 253 
1714909 248 
1715308 255 
1715712 250 
1716117 255 
1716519 249 
1716921 250 
1717318 253 
1717722 252 
1718121 255 
1718527 252 
1718929 248 
1719330 255 
1719734 248 
1720135 255 
1720539 248 
1720939 252 
1721340 251 
1721744 252 
1722145 253 
1722545 252 
1722947 250 
1723348 251 
1723750 252 
1724153 255 
1724553 252 
1724956 251 
1725362 255 
1725764 252 
1726165 253 
1726571 248 
1726968 253 
1727370 253 
1727772 248 
1728171 255 
1728577 250 
1728978 251 
1729378 254 
1729782 250 
1730181 253 
1730581 254 
1730984 255 
1731388 254 
1731792 248 
1732191 253 
1732593 250 
1732994 251 
1733396 252 
1733802 250 
1734201 253 
1734605 248 
1735002 253 
1735406 252 
1735811 249 
1736211 251 
1736613 250 
1737014 253 
1737416 250 
1737817 255 
1738219 251 
1738623 252 
1739024 253 
1739428 250 
1739827 253 
1740229 255 
1740633 250 
1741036 253 
1741438 300 
1742931 250 
1743330 253 
1743734 255 
1744138 248 
1744537 255 
1744941 252 
1745344 255 
1745746 252 
1746150 250 
1746549 253 
1746953 252 
1747354 255 
1747760 252 
1748162 250 
1748563 253 
1748967 252 
1749370 251 
1749772 252 
1750177 253 
1750581 247 
1750981 250 
1751384 247 
1751786 250 
1752189 253 
1752591 254 
1752995 250 
1753396 253 
1753798 250 
1754199 255 
1754601 254 
1755007 252 
1755408 253 
1756044 300 
1756506 250 
1756907 255 
1757311 250 
1757712 253 
1758114 252 
1758520 250 
1758919 255 
1759329 252 
1759730 255 
1760136 252 
1760539 255 
1760943 252 
1761345 254 
1761746 259 
1762154 250 
1762561 300 
1763019 250 
1763420 253 
1763822 250 
1764223 255 
1764627 252 
1765033 250 
1765432 253 
1765836 254 
1766237 253 
1766641 252 
1767044 253 
1767446 255 
1767850 250 
1768251 253 
1768653 250 
1769056 259 
1769462 252 
1769866 252 
1770267 255 
1770673 252 
1771074 253 
1771478 250 
1771880 252 
1772291 253 
1772695 252 
1773098 300 
1774561 253 
1774963 255 
1775367 252 
1775770 255 
1776174 250 
1776575 261 
1776985 250 
1777387 248 
1777784 253 
1778188 252 
1778589 253 
1778993 250 
1779393 250 
1779798 253 
1780196 252 
1780601 253 
1781003 250 
1781404 251 
1781804 261 
1782216 250 
1782613 253 
1783021 252 
1783424 253 
1783826 254 
1784230 250 
1784629 253 
1785031 250 
1785432 255 
1785836 252 
1786245 283 
1786681 250 
1787082 255 
1787484 253 
1787888 248 
1788285 253 
1788689 252 
1789090 255 
1789496 288 
1789935 253 
1790337 252 
1790737 252 
1791140 253 
1791542 250 
1791941 255 
1792343 254 
1792753 272 
1793174 252 
1793578 250 
1793977 249 
1794379 252 
1794780 300 
1795252 248 
1795649 253 
1796053 256 
1796460 255 
1796866 250 
1797266 248 
1797665 255 
1798071 248 
1798470 255 
1798874 250 
1799275 300 
1799882 248 
1800281 255 
1800683 255 
1801089 250 
1801488 253 
1801892 248 
1802289 253 
1802695 252 
1803097 252 
1803500 251 
1803902 250 
1804303 300 
1805767 250 
1806168 253 
1806570 248 
1806975 255 
1807375 260 
1807788 251 
1808188 268 
1808608 248 
1809005 253 
1809409 250 
1809810 253 
1810214 254 
1810618 250 
1811019 255 
1811423 248 
1811822 253 
1812220 252 
1812624 250 
1813023 255 
1813433 250 
1813832 249 
1814234 250 
1814634 248 
1815033 255 
1815433 254 
1815838 253 
1816240 248 
1816639 287 
1817075 248 
1817474 249 
1817872 253 
1818274 252 
1818675 249 
1819077 248 
1819473 252 
1819880 263 
1820292 248 
1820693 251 
1821095 248 
1821494 255 
1821896 254 
1822300 250 
1822699 253 
1823099 260 
1823506 253 
1823910 248 
1824308 248 
1824707 255 
1825107 252 
1825508 253 
1825908 250 
1826314 300 
1826874 300 
1827339 249 
1827737 253 
1828137 254 
1828538 255 
1828944 250 
1829343 253 
1829747 252 
1830149 248 
1830548 251 
1830950 252 
1831353 253 
1831753 250 
1832153 252 
1832552 253 
1832962 266 
1833377 253 
1833777 252 
1834178 249 
1834578 255 
1834980 252 
1835383 251 
1835785 300 
1837252 286 
1837689 253 
1838089 255 
1838493 248 
1838892 253 
1839294 248 
1839693 255 
1840093 255 
1840503 258 
1840908 253 
1841312 250 
1841711 253 
1842115 248 
1842513 250 
1842914 251 
1843316 260 
1843731 249 
1844131 250 
1844534 249 
1844932 253 
1845336 248 
1845733 253 
1846137 250 
1846538 253 
1846940 251 
1847342 250 
1847743 249 
1848143 250 
1848544 251 
1848944 255 
1849350 252 
1849749 253 
1850153 250 
1850550 253 
1850952 256 
1851356 250 
1851759 253 
1852161 250 
1852560 253 
1852960 252 
1853364 250 
1853765 253 
1854169 252 
1854570 249 
1854972 250 
1855372 250 
1855771 255 
1856175 252 
1856582 255 
1856986 250 
1857387 253 
1857789 253 
1858193 248 
1858592 255 
1858998 252 
1859399 255 
1859805 249 
1860205 250 
1860606 253 
1861008 250 
1861407 255 
1861811 252 
1862215 252 
1862616 249 
1863018 250 
1863417 261 
1863829 250 
1864229 248 
1864628 261 
1865038 270 
1865459 253 
1865861 248 
1866260 255 
1866664 252 
1867068 300 
1868531 262 
1868944 255 
1869348 252 
1869753 253 
1870153 253 
1870557 250 
1870956 253 
1871360 250 
1871761 253 
1872163 254 
1872567 250 
1872968 253 
1873370 250 
1873771 255 
1874173 254 
1874579 252 
1874980 253 
1875384 250 
1875783 253 
1876187 252 
1876589 252 
1876994 249 
1877394 250 
1877795 253 
1878197 250 
1878598 255 
1879002 253 
1879406 252 
1879807 253 
1880211 250 
1880610 253 
1881012 256 
1881416 252 
1881819 255 
1882223 250 
1882624 253 
1883024 254 
1883432 250 
1883831 255 
1884239 250 
1884638 253 
1885042 250 
1885443 249 
1885843 255 
1886249 250 
1886650 255 
1887054 250 
1887455 255 
1887857 253 
1888261 252 
1888662 255 
1889068 252 
1889469 253 
1889871 254 
1890277 248 
1890676 255 
1891080 252 
1891485 253 
1891887 250 
1892290 249 
1892688 253 
1893092 252 
1893495 253 
1893899 252 
1894300 253 
1894702 253 
1895104 250 
1895505 255 
1895909 256 
1896314 255 
1896716 250 
1897116 252 
1897521 251 
1897923 250 
1898324 300 
1899792 252 
1900195 253 
1900603 252 
1901004 255 
1901410 252 
1901811 251 
1902213 253 
1902615 250 
1903016 255 
1903420 252 
1903823 255 
1904225 253 
1904629 250 
1905030 255 
1905436 282 
1905867 298 
1906318 249 
1906716 253 
1907120 256 
1907527 253 
1907931 250 
1908330 253 
1908732 258 
1909142 250 
1909543 253 
1909945 250 
1910348 255 
1910752 252 
1911156 252 
1911557 253 
1911961 250 
1912358 253 
1912762 252 
1913165 251 
1913573 253 
1913975 250 
1914376 255 
1914782 252 
1915185 257 
1915589 258 
1915999 250 


==> data/out_sgx.csv <==
Time Access Hit
0 268 
1004 268 
1416 248 
1810 224 
2182 198 
2518 250 
2916 176 
3242 236 
3624 280 
4050 294 
4494 230 
4864 252 
5258 250 
5652 292 
6088 208 
6446 188 
6784 288 
7216 250 
7612 268 
8018 186 
8350 246 
8742 226 
9112 166 
9434 258 
9842 224 
10214 300 
10816 290 
11250 218 
11618 270 
12034 182 
12362 198 
12706 280 
13134 278 
13566 272 
13984 278 
14410 298 
14852 282 
15284 300 
15740 270 
16164 272 
16578 268 
16990 264 
17408 292 
17850 300 
18554 260 
18966 282 
19396 270 
19990 278 
20408 180 
20738 206 
21082 300 
21528 236 
21922 300 
22654 300 
23172 274 
23596 300 
24390 300 
24972 262 
25386 266 
25806 176 
26126 216 
26506 232 
26890 290 
27322 300 
28020 300 
28472 300 
28962 254 
29358 292 
29800 266 
30222 204 
30574 266 
30986 218 
31358 256 
31772 222 
32144 300 
32598 284 
33026 208 
33378 246 
33766 300 
34284 300 
34782 300 
35274 274 
35698 300 
36384 300 
36994 214 
37354 254 
37752 264 
38154 236 
38546 224 
38916 300 
39386 266 
39802 300 
40420 300 
41238 300 
42070 188 
42908 300 
43740 264 
44164 190 
44506 244 
44896 300 
45430 300 
45882 300 
46350 240 
46746 300 
47350 276 
47772 300 
48294 300 
48736 198 
49086 214 
49464 300 
49932 234 
50312 294 
50752 240 
51150 290 
51600 270 
52014 248 
52404 284 
52834 284 
53266 300 
53742 262 
54156 176 
54476 274 
54898 300 
55430 272 
55850 274 
56266 266 
56674 282 
57100 300 
88640 188 
88978 180 
89306 272 
89726 200 
90084 246 
90490 196 
90842 292 
91280 230 
91666 286 
92098 218 
92466 278 
92900 214 
93270 292 
93710 234 
94090 238 
94484 300 
94950 284 
95384 216 
95750 300 
96222 300 
96756 228 
97132 300 
97588 300 
98046 300 
98586 238 
98968 264 
99382 256 
99792 248 
100184 274 
100618 274 
101042 300 
101630 174 
101952 232 
102336 256 
102734 248 
103126 218 
103498 284 
103930 256 
104338 244 
104742 242 
105138 240 
105516 274 
105940 300 
106410 232 
106786 204 
107134 250 
107534 250 
107934 300 
108408 298 
108860 174 
109184 288 
109628 242 
110016 262 
110422 262 
110832 226 
111204 168 
111516 254 
111922 170 
112250 174 
112568 300 
113042 202 
113384 254 
113784 288 
114220 274 
114638 212 
114996 300 
115518 168 
115834 212 
116186 222 
116548 202 
116904 168 
117222 276 
117642 198 
117986 210 
118348 232 
118730 168 
119050 174 
119394 184 
119730 286 
120484 208 
120844 202 
121188 296 
121630 262 
122056 260 
122464 272 
122884 294 
123326 300 
123960 210 
124330 286 
124762 272 
125176 248 
125568 294 
126000 234 
126386 220 
126746 286 
127186 232 
127572 300 
128066 288 
128498 204 
128848 270 
129258 254 
129660 268 
130088 184 
130416 254 
130822 252 
131224 232 
131608 184 
131942 272 
132360 204 
132716 212 
133076 300 
133688 240 
134074 300 
134636 164 
134978 300 
135444 270 
135856 300 
136598 238 
136976 228 
137350 260 
137750 300 
138884 274 
139304 230 
139674 160 
139980 184 
140306 160 
140612 300 
141850 186 
142180 164 
142486 162 
142792 300 
143898 184 
144226 184 
144552 186 
144882 184 
145210 200 
145552 184 
145874 182 
146200 180 
146522 286 
146950 162 
147252 298 
147694 216 
148052 232 
148428 206 
148776 256 
149176 210 
149530 296 
149968 240 
150350 266 
150758 278 
151180 202 
151524 274 
151942 262 
152346 272 
152760 206 
153110 274 
153526 230 
153900 192 
154236 234 
154612 296 
155050 260 
155454 262 
155860 236 
156238 196 
156576 278 
156996 166 
157304 234 
157684 300 
158778 196 
159118 254 
159516 164 
159824 242 
160212 270 
160624 166 
160934 170 
161246 270 
161660 210 
162014 160 
162320 218 
162682 162 
162986 176 
163304 200 
163644 300 
164106 220 
164466 168 
164774 176 
165094 278 
165514 286 
165940 254 
166336 260 
166738 284 
167166 160 
167468 204 
167816 174 
168134 170 
168448 234 
168824 248 
169216 278 
169636 216 
169996 220 
170358 162 
170664 164 
170968 180 
171290 276 
171710 300 
172188 300 
172672 300 
173150 274 
173568 300 
174028 290 
174464 300 
175018 290 
175452 234 
175830 228 
176198 248 
176590 248 
176982 300 
177440 282 
177866 264 
178272 162 
178580 182 
178904 290 
179336 248 
179726 192 
180062 176 
180380 174 
180698 266 
181104 300 
182206 260 
182608 204 
182954 188 
183284 164 
183592 164 
183900 160 
184204 262 
184606 172 
184922 174 
185236 180 
185560 182 
185882 282 
186304 180 
186630 168 
186938 204 
187286 182 
187610 300 
188052 170 
188366 240 
188750 238 
189130 250 
189522 158 
189822 176 
190140 186 
190468 210 
190818 198 
191158 164 
191466 174 
191786 244 
192168 278 
192588 272 
193002 202 
193346 190 
193678 218 
194036 242 
194416 250 
194810 266 
195220 184 
195548 284 
195974 276 
196396 266 
196806 276 
197226 204 
197570 260 
197970 240 
198352 264 
198762 268 
199172 178 
199490 194 
199822 162 
200128 276 
200548 300 
201654 250 
202050 240 
202430 202 
202774 208 
203126 218 
203488 222 
203852 162 
204156 162 
204466 264 
204876 290 
205306 294 
205742 268 
206152 232 
206526 192 
206860 274 
207278 220 
207642 190 
207972 290 
208404 250 
208798 192 
209136 186 
209466 162 
209770 162 
210074 162 
210380 186 
210708 188 
211038 212 
211392 184 
211718 300 
212830 186 
213158 268 
213570 186 
213900 158 
214200 186 
214530 182 
214854 184 
215182 186 
215510 186 
215838 184 
216166 180 
216490 186 
216820 188 
217150 184 
217478 186 
217806 240 
218188 164 
218496 296 
218930 208 
219284 250 
219676 246 
220068 248 
220458 246 
220848 212 
221204 208 
221552 196 
221890 282 
222316 236 
222694 300 
223136 262 
223540 198 
223882 232 
224256 160 
224558 184 
224884 158 
225184 168 
225496 160 
225800 184 
226128 236 
226506 160 
226812 178 
227132 212 
227486 270 
227898 258 
228300 176 
228618 168 
228932 168 
229242 202 
229588 204 
229934 252 
230330 270 
230742 282 
231168 266 
231578 256 
231978 190 
232312 202 
232658 200 
233000 300 
234100 188 
234432 168 
234742 276 
235160 184 
235486 162 
235790 190 
236122 162 
236432 250 
236826 196 
237166 278 
237586 276 
238004 278 
238424 186 
238754 202 
239100 284 
239830 220 
240200 260 
240600 174 
240918 202 
241264 250 
241658 186 
241986 176 
242304 166 
242614 222 
242978 158 
243276 208 
243630 192 
243966 162 
244270 176 
244588 200 
244932 160 
245234 206 
245580 164 
245886 262 
246290 206 
246638 162 
246942 266 
247350 240 
247734 162 
248038 190 
248372 178 
248692 208 
249046 210 
249398 300 
249914 228 
250284 228 
250656 184 
250984 202 
251328 256 
251730 196 
252068 260 
252470 178 
252792 300 
253958 236 
254334 250 
254726 204 
255070 224 
255436 164 
255742 184 
256070 184 
256398 186 
256726 184 
257054 186 
257384 190 
257718 194 
258054 276 
258476 190 
258812 158 
259112 188 
259442 190 
259772 190 
260104 194 
260438 196 
260776 188 
261104 186 
261434 182 
261758 184 
262084 184 
262412 186 
262740 270 
263152 196 
263486 188 
263818 186 
264146 182 
264470 182 
264796 186 
265122 186 
265452 178 
265774 184 
266100 184 
266428 188 
266758 184 
267086 206 
267438 162 
267744 160 
268048 300 
269144 200 
269486 200 
269832 162 
270134 226 
270502 190 
270834 244 
271222 198 
271564 160 
271868 186 
272200 158 
272504 182 
272828 184 
273152 188 
273484 272 
273900 164 
274208 196 
274546 200 
274886 180 
275208 300 
275678 188 
276006 160 
276308 158 
276610 166 
276916 196 
277254 192 
277588 184 
277916 200 
278256 198 
278594 258 
278990 180 
279316 270 
279732 198 
280074 230 
280448 234 
280822 190 
281154 252 
281550 274 
281966 234 
282340 232 
282714 276 
283134 230 
283512 160 
283814 186 
284142 166 
284450 258 
284850 274 
285266 192 
285604 158 
285904 240 
286286 196 
286622 200 
286966 176 
287282 160 
287584 246 
287974 194 
288312 300 
289406 238 
289782 268 
290194 162 
290494 226 
290864 236 
291240 186 
291568 226 
291934 196 
292272 180 
292596 194 
292934 164 
293240 184 
293564 186 
293894 278 
294316 196 
294654 198 
294998 156 
295300 162 
295606 178 
295926 290 
296360 204 
296708 172 
297022 194 
297360 196 
297700 244 
298088 162 
298392 214 
298750 168 
299062 182 
299384 182 
299706 162 
300014 192 
300350 224 
300718 162 
301022 162 
301330 186 
301658 176 
301972 164 
302284 244 
302670 194 
303006 300 
303470 270 
303884 166 
304192 180 
304516 214 
304872 194 
305208 162 
305516 192 
305850 192 
306184 162 
306490 222 
306854 300 
307962 204 
308312 220 
308674 200 
309016 196 
309354 190 
309686 186 
310016 170 
310334 188 
310666 188 
310996 180 
311318 164 
311622 182 
311946 160 
312250 190 
312582 186 
312914 204 
313264 160 
313566 162 
313870 186 
314200 170 
314514 184 
314840 198 
315182 176 
315500 170 
315814 186 
316140 222 
316506 272 
316920 186 
317248 158 
317550 202 
317896 196 
318238 168 
318550 178 
318872 162 
319178 268 
319590 230 
319966 192 
320300 160 
320604 200 
320948 158 
321250 218 
321614 160 
321916 200 
322258 176 
322576 274 
322996 250 
323384 200 
323728 200 
324070 292 
324504 188 
324834 300 
325998 212 
326352 218 
326712 178 
327034 170 
327350 264 
327760 176 
328084 160 
328388 262 
328794 222 
329160 186 
329490 160 
329794 162 
330100 158 
330400 194 
330740 242 
331128 190 
331460 300 
331904 218 
332266 190 
332600 162 
332904 198 
333244 260 
333644 210 
334000 162 
334304 258 
334704 194 
335038 236 
335416 172 
335732 272 
336146 274 
336564 198 
336904 272 
337318 232 
337694 212 
338048 278 
338468 162 
338770 160 
339070 160 
339370 198 
339712 162 
340016 232 
340394 186 
340722 184 
341046 242 
341432 192 
341768 282 
342192 300 
342656 268 
343068 300 
344162 238 
344546 196 
344886 186 
345214 280 
345636 192 
345970 160 
346274 160 
346578 156 
346878 276 
347300 274 
347716 192 
348050 172 
348366 194 
348704 284 
349132 244 
349520 230 
349894 268 
350308 248 
350700 196 
351036 264 
351442 242 
351824 160 
352126 200 
352466 160 
352770 186 
353100 182 
353422 188 
353752 200 
354098 156 
354398 162 
354704 168 
355014 162 
355320 190 
355652 162 
355954 162 
356262 238 
356646 168 
356958 170 
357270 162 
357572 202 
357916 198 
358260 184 
358586 198 
358926 172 
359240 194 
359578 194 
359916 162 
360222 184 
360550 158 
360850 182 
361174 160 
361474 300 
362570 196 
362908 186 
363234 162 
363538 184 
363866 184 
364192 184 
364518 166 
364824 156 
365124 186 
365452 188 
365784 188 
366116 182 
366442 184 
366770 184 
367098 260 
367500 160 
367800 218 
368162 196 
368504 184 
368834 270 
369246 192 
369582 180 
369904 254 
370304 160 
370606 186 
370934 162 
371238 186 
371564 166 
371872 162 
372176 182 
372504 186 
372834 158 
373134 218 
373492 190 
373826 186 
374154 184 
374478 188 
374808 162 
375114 164 
375420 196 
375762 186 
376090 160 
376394 186 
376720 184 
377048 184 
377374 186 
377704 186 
378032 184 
378358 184 
378684 186 
379016 300 
379874 300 
381684 300 
383760 300 
385836 300 
387908 300 
389984 300 
392070 300 
394738 300 
395588 300 
396442 300 
397136 300 
398148 300 
399000 300 
399852 300 
400710 158 
401012 300 
402108 300 
403204 184 
403530 188 
403862 186 
404190 184 
404516 184 
404844 186 
405174 186 
405504 182 
405828 184 
406154 186 
406484 186 
406812 186 
407142 184 
407468 186 
407794 186 
408122 184 
408450 180 
408774 186 
409104 186 
409434 182 
409758 186 
410086 186 
410416 190 
410750 184 
411074 186 
411404 184 
411730 186 
412060 182 
412384 182 
412712 186 
413040 184 
413366 184 
413696 184 
414020 186 
414350 184 
414678 184 
415004 182 
415332 184 
415662 184 
415988 182 
416312 184 
416638 186 
416964 186 
417296 184 
417620 300 
418712 186 
419040 186 
419368 184 
419696 184 
420022 184 
420350 184 
420678 182 
421004 182 
421328 188 
421658 184 
421984 184 
422310 184 
422636 184 
422966 184 
423296 184 
423620 186 
423950 182 
424274 186 
424600 184 
424930 182 
425254 184 
425582 184 
425910 184 
426236 186 
426566 186 
426896 188 
427226 184 
427552 184 
427880 184 
428206 182 
428534 182 
428860 186 
429186 186 
429516 184 
429844 182 
430168 184 
430498 186 
430828 184 
431152 186 
431482 180 
431806 186 
432134 186 
432460 186 
432788 182 
433114 186 
433442 186 
433770 184 
434098 184 
434424 186 
434752 182 
435078 184 
435404 182 
435730 184 
436058 300 
437222 182 
437548 186 
437876 184 
438204 186 
438830 198 
439170 186 
439500 182 
439828 186 
440154 186 
440484 182 
440810 186 
441138 182 
441464 184 
441790 182 
442116 184 
442446 184 
442772 184 
443100 184 
443428 188 
443760 184 
444090 190 
444422 186 
444748 186 
445078 188 
445406 186 
445736 184 
446064 184 
446390 188 
446720 186 
447046 186 
447374 186 
447704 182 
448032 184 
448358 184 
448684 184 
449012 188 
449344 172 
449660 186 
449988 186 
450316 188 
450644 188 
450976 184 
451304 184 
451630 184 
451956 178 
452276 188 
452606 182 
452934 184 
453262 184 
453588 184 
453914 186 
454244 186 
454572 184 
454900 300 
456004 186 
456334 184 
456662 186 
456990 182 
457316 184 
457644 186 
457974 168 
458284 186 
458614 186 
458942 186 
459270 186 
459600 184 
459928 186 
460256 188 
460586 184 
460914 186 
461242 186 
461572 186 
461900 184 
462228 184 
462554 184 
462882 188 
463214 256 
463614 184 
463940 186 
464270 188 
464604 182 
464930 186 
465258 184 
465584 186 
465914 268 
466324 184 
466650 186 
466982 184 
467310 190 
467640 184 
467968 186 
468298 184 
468624 172 
468938 162 
469244 186 
469572 188 
469904 184 
470232 184 
470558 186 
470884 188 
471216 160 
471518 188 
471850 188 
472182 188 
472514 184 
472842 184 
473168 186 
473498 186 
473828 180 
474150 300 
475246 186 
475574 186 
475904 184 
476232 184 
476560 190 
476892 186 
477220 178 
477542 186 
477870 186 
478196 188 
478528 184 
478854 184 
479182 184 
479512 184 
479842 174 
480160 184 
480486 186 
480816 184 
481144 186 
481472 184 
481800 186 
482128 184 
482454 190 
482786 184 
483112 188 
483442 186 
483770 182 
484096 184 
484422 186 
484752 186 
485084 174 
485400 184 
485728 184 
486056 186 
486384 186 
486712 184 
487040 186 
487368 182 
487694 158 
487996 156 
488296 186 
488624 184 
488948 186 
489276 184 
489602 184 
489930 186 
490260 168 
490570 160 
490872 186 
491200 190 
491534 182 
491860 184 
492186 184 
492514 300 
493606 174 
493922 182 
494248 186 
494576 184 
494904 182 
495228 184 
495556 184 
495884 184 
496210 158 
496512 186 
496838 186 
497168 184 
497496 184 
497820 184 
498146 184 
498472 184 
498796 168 
499106 182 
499434 184 
499760 188 
500090 182 
500416 182 
500738 186 
501066 184 
501392 174 
501710 160 
502014 186 
502346 186 
502676 182 
503000 186 
503328 184 
503654 184 
503982 188 
504314 186 
504640 188 
504968 186 
505298 182 
505622 182 
505948 182 
506274 190 
506604 174 
506920 186 
507250 184 
507576 184 
507904 182 
508228 186 
508556 182 
508882 182 
509208 176 
509524 184 
509850 184 
510178 186 
510506 184 
510830 186 
511160 300 
512250 184 
512578 184 
512904 186 
513234 182 
513560 186 
513886 184 
514214 184 
514538 188 
514868 184 
515196 184 
515520 170 
515834 184 
516162 186 
516490 182 
516816 184 
517144 186 
517472 190 
517804 182 
518132 184 
518456 186 
518784 186 
519114 182 
519438 184 
519764 186 
520094 186 
520420 186 
520750 184 
521072 188 
521404 186 
521730 186 
522058 186 
522386 184 
522716 184 
523044 182 
523366 184 
523694 186 
524022 184 
524350 184 
524678 186 
525004 186 
525334 186 
525664 172 
525976 186 
526304 186 
526634 184 
526962 184 
527288 186 
527616 188 
527948 186 
528276 184 
528604 184 
528930 186 
529260 186 
529588 184 
529916 300 
531020 186 
531350 182 
531674 184 
532000 184 
532328 186 
532656 186 
532984 184 
533312 186 
533640 190 
533972 190 
534304 184 
534634 182 
534958 186 
535286 186 
535616 184 
535944 186 
536272 186 
536604 184 
536932 184 
537256 186 
537586 188 
537918 186 
538246 186 
538574 184 
538900 186 
539230 186 
539560 184 
539886 184 
540214 186 
540544 186 
540872 186 
541200 184 
541530 186 
541858 184 
542184 184 
542512 184 
542838 186 
543168 186 
543498 184 
543824 186 
544154 188 
544486 188 
544818 186 
545146 186 
545474 184 
545800 186 
546130 184 
546458 184 
546784 186 
547114 186 
547444 184 
547770 188 
548100 190 
548434 188 
548766 300 
549860 184 
550186 186 
550516 188 
550850 184 
551176 186 
551504 188 
551834 186 
552164 180 
552488 184 
552816 184 
553144 188 
553474 184 
553800 186 
554128 188 
554460 190 
554792 184 
555120 184 
555448 182 
555774 186 
556104 182 
556430 184 
556758 184 
557084 186 
557414 184 
557742 184 
558068 184 
558396 188 
558726 184 
559052 184 
559380 186 
559710 186 
560038 180 
560362 184 
560688 186 
561016 186 
561346 184 
561672 186 
562000 184 
562330 186 
562658 184 
562982 186 
563314 186 
563646 182 
563970 186 
564300 184 
564624 186 
564952 188 
565284 182 
565608 184 
565934 184 
566264 186 
566592 182 
566918 186 
567248 184 
567574 300 
568668 182 
568994 186 
569320 188 
569650 186 
569976 186 
570304 184 
570630 186 
570958 186 
571288 184 
571616 184 
571942 184 
572268 186 
572600 180 
572924 186 
573250 186 
573582 182 
573908 184 
574232 186 
574564 186 
574892 186 
575218 186 
575548 182 
575872 186 
576200 186 
576530 182 
576854 184 
577182 300 
578004 300 
580040 300 
582104 300 
584174 300 
586262 300 
590584 300 
592652 300 
593492 300 
594774 184 
595100 300 
596900 300 
600988 300 
602016 300 
602854 160 
603158 184 
603484 186 
603814 186 
604142 186 
604470 184 
604798 186 
605126 300 
606216 184 
606544 186 
606872 186 
607204 184 
607530 184 
607856 184 
608184 184 
608512 188 
608840 186 
609170 184 
609498 186 
609826 184 
610152 184 
610480 182 
610804 186 
611134 186 
611464 184 
611790 186 
612118 190 
612450 188 
612782 184 
613110 184 
613436 186 
613766 184 
614096 182 
614420 184 
614750 184 
615078 186 
615406 184 
615732 184 
616060 186 
616388 188 
616718 186 
617046 186 
617374 186 
617704 186 
618034 182 
618358 184 
618684 186 
619014 186 
619344 184 
619670 186 
620000 184 
620330 186 
620658 184 
620984 186 
621316 188 
621650 182 
621974 188 
622304 182 
622632 184 
622960 188 
623290 182 
623616 300 
624786 188 
625118 186 
625446 186 
625774 184 
626100 186 
626430 186 
626760 184 
627086 184 
627414 186 
627742 186 
628070 186 
628400 184 
628728 186 
629056 184 
629384 182 
629710 184 
630034 186 
630366 184 
630694 184 
631020 186 
631350 188 
631680 188 
632014 184 
632340 186 
632668 184 
632996 182 
633322 184 
633650 184 
633978 186 
634304 186 
634752 164 
635060 184 
635386 186 
635716 184 
636044 184 
636370 182 
636696 186 
637024 190 
637356 170 
637668 184 
637996 186 
638326 186 
638656 184 
638984 184 
639310 184 
639636 186 
639966 158 
640266 184 
640594 186 
640922 188 
641254 184 
641582 182 
641908 184 
642234 184 
642562 174 
642880 300 
643986 188 
644316 186 
644644 184 
644970 182 
645296 186 
645626 182 
645950 162 
646256 182 
646582 184 
646908 186 
647238 186 
647564 186 
647892 186 
648220 184 
648548 174 
648866 184 
649194 184 
649520 184 
649848 184 
650176 182 
650500 188 
650830 188 
651162 178 
651484 184 
651810 186 
652140 184 
652466 184 
652790 188 
653122 182 
653448 186 
653772 174 
654088 184 
654416 186 
654744 186 
655072 182 
655398 180 
655722 186 
656050 186 
656380 182 
656704 182 
657030 184 
657358 188 
657686 186 
658014 186 
658342 182 
658666 184 
658994 172 
659310 184 
659634 186 
659964 184 
660292 180 
660616 184 
660942 186 
661270 300 
662362 172 
662674 188 
663004 184 
663334 182 
663660 184 
663984 186 
664316 184 
664646 182 
664970 188 
665300 158 
665600 186 
665928 186 
666258 184 
666584 184 
666910 186 
667240 182 
667566 160 
667870 182 
668196 186 
668522 186 
668852 184 
669180 184 
669504 186 
669834 184 
670158 162 
670466 184 
670788 188 
671118 186 
671448 186 
671776 182 
672100 186 
672432 182 
672756 180 
673080 180 
673404 186 
673734 184 
674062 184 
674388 182 
674714 186 
675042 190 
675372 174 
675690 186 
676018 186 
676346 188 
676676 182 
677004 184 
677332 184 
677658 184 
677984 176 
678304 180 
678630 186 
678958 184 
679284 182 
679610 184 
679936 300 
681028 184 
681356 172 
681670 184 
682000 184 
682326 186 
682654 184 
682984 182 
683310 186 
683636 188 
683966 186 
684296 170 
684610 186 
684936 188 
685266 186 
685596 184 
685922 186 
686248 188 
686580 170 
686892 184 
687220 186 
687550 184 
687878 184 
688204 184 
688532 184 
688860 186 
689190 160 
689492 184 
689818 186 
690148 186 
690478 184 
690806 184 
691134 184 
691462 186 
691792 158 
692094 184 
692420 186 
692750 188 
693082 184 
693410 184 
693736 186 
694066 184 
694396 170 
694710 182 
695034 186 
695364 186 
695694 184 
696020 184 
696348 186 
696678 186 
697006 172 
697320 186 
697650 184 
697978 188 
698308 186 
698638 300 
699806 186 
700134 186 
700464 158 
700766 186 
701096 188 
701428 188 
701760 184 
702088 184 
702416 184 
702744 184 
703072 240 
703454 186 
703784 184 
704112 186 
704440 184 
704766 184 
705094 188 
705424 184 
705750 160 
706052 184 
706382 184 
706710 184 
707036 184 
707364 182 
707688 186 
708018 186 
708348 184 
708674 186 
709004 186 
709334 188 
709666 184 
709994 186 
710322 182 
710648 186 
710976 172 
711290 184 
711616 184 
711946 186 
712274 184 
712600 180 
712924 186 
713252 184 
713580 180 
713904 184 
714232 184 
714560 184 
714888 184 
715216 184 
715544 188 
715874 190 
716206 160 
716506 186 
716834 188 
717166 182 
717492 300 
718584 182 
718908 186 
719238 184 
719562 188 
719892 184 
720216 188 
720546 188 
720876 182 
721200 184 
721526 186 
721856 186 
722184 160 
722486 184 
722812 186 
723140 188 
723468 184 
723796 186 
724122 186 
724452 184 
724780 186 
725106 184 
725434 186 
725760 186 
726088 182 
726414 184 
726740 184 
727068 186 
727394 186 
727722 184 
728050 188 
728380 188 
728714 180 
729038 186 
729364 186 
729692 182 
730018 184 
730346 184 
730672 184 
731000 182 
731328 184 
731652 188 
731984 186 
732314 188 
732644 184 
732970 184 
733298 184 
733624 184 
733952 184 
734276 188 
734604 186 
734934 184 
735262 186 
735684 138 1
735966 186 
736292 300 
737384 182 
737710 180 
738034 186 
738360 190 
738694 182 
739020 184 
739346 184 
739672 186 
740002 182 
740328 184 
740654 186 
740982 186 
741312 180 
741636 184 
741966 186 
742298 180 
742622 186 
742948 186 
743276 182 
743604 186 
743930 186 
744258 182 
744584 184 
744912 186 
745240 186 
745566 184 
745896 182 
746222 184 
746550 182 
746874 184 
747200 184 
747530 184 
747856 184 
748184 184 
748512 188 
748844 186 
749174 184 
749510 180 
749836 186 
750166 182 
750492 184 
750820 184 
751146 186 
751474 188 
751806 186 
752134 184 
752458 188 
752788 186 
753118 182 
753444 186 
753772 186 
754100 186 
754430 186 
754758 182 
755084 300 
756178 184 
756504 182 
756830 184 
757156 186 
757484 186 
757814 184 
758140 186 
758468 188 
758800 188 
759132 184 
759460 182 
759784 186 
760114 186 
760444 182 
760768 182 
761096 186 
761424 186 
761752 184 
762082 180 
762406 186 
762734 188 
763066 184 
763392 186 
763718 186 
764050 184 
764378 182 
764704 182 
765030 186 
765358 186 
765688 182 
766014 186 
766342 186 
766672 186 
767000 184 
767328 186 
767658 188 
767990 184 
768316 188 
768646 182 
768970 186 
769300 186 
769630 184 
769956 184 
770284 184 
770614 186 
770942 186 
771270 184 
771600 184 
771928 184 
772254 184 
772582 184 
772908 186 
773238 186 
773566 184 
773894 300 
774990 188 
775320 190 
775652 184 
775982 184 
776308 186 
776636 186 
776966 184 
777294 186 
777622 186 
777952 186 
778282 184 
778608 186 
778938 188 
779270 184 
779598 186 
779926 184 
780252 186 
780582 186 
780912 180 
781236 184 
781564 186 
781894 186 
782222 186 
782550 184 
782880 186 
783208 180 
783534 182 
783860 184 
784186 186 
784516 188 
784846 182 
785170 186 
785500 188 
785834 186 
786166 184 
786488 188 
786818 186 
787146 186 
787474 184 
787800 184 
788128 186 
788456 186 
788786 182 
789112 188 
789442 190 
789774 190 
790104 184 
790434 182 
790760 186 
791086 186 
791416 184 
791744 184 
792070 186 
792400 186 
792730 300 
793822 184 
794150 184 
794472 188 
794804 182 
795130 182 
795454 188 
795784 184 
796112 184 
796438 182 
796764 186 
797094 188 
797424 184 
797750 186 
798076 186 
798404 186 
798732 184 
799060 182 
799384 186 
799714 186 
800042 184 
800368 186 
800698 188 
801028 188 
801360 184 
801686 184 
802014 186 
802340 186 
802670 182 
802996 186 
803322 186 
803652 184 
803980 184 
804304 186 
804634 188 
804964 186 
805292 184 
805618 184 
805944 186 
806272 186 
806600 182 
806926 184 
807250 186 
807582 182 
807908 186 
808234 184 
808564 184 
808890 184 
809346 162 
809650 184 
809974 188 
810304 186 
810634 182 
810958 186 
811284 300 
812376 186 
812704 168 
813016 186 
813344 186 
813672 186 
814000 184 
814328 182 
814654 184 
814982 184 
815306 268 
815716 184 
816044 184 
816372 186 
816698 186 
817024 186 
817354 182 
817680 186 
818006 178 
818328 182 
818652 186 
818978 188 
819310 180 
819634 186 
819960 190 
820294 186 
820624 184 
820950 184 
821278 182 
821604 186 
821934 182 
822258 184 
822584 186 
822914 182 
823240 186 
823568 182 
823894 186 
824220 188 
824550 184 
824874 188 
825204 186 
825532 186 
825862 172 
826172 188 
826504 184 
826830 186 
827160 182 
827482 186 
827812 184 
828136 186 
828466 160 
828768 182 
829094 186 
829424 186 
829754 184 
830082 300 
831174 188 
831504 186 
831834 170 
832150 184 
832478 186 
832804 188 
833134 186 
833466 184 
833788 188 
834118 186 
834446 184 
834772 158 
835072 188 
835404 184 
835734 182 
836058 186 
836386 188 
836716 186 
837044 178 
837366 184 
837694 186 
838022 186 
838348 186 
838676 184 
839004 186 
839334 184 
839662 178 
839984 182 
840312 188 
840644 188 
840976 184 
841304 182 
841630 184 
841956 186 
842284 176 
842604 182 
842930 186 
843258 186 
843588 180 
843912 184 
844240 186 
844568 186 
844898 278 
845318 186 
845646 186 
845976 186 
846304 184 
846632 184 
846962 188 
847294 188 
847626 224 
847994 182 
848318 186 
848644 190 
848974 300 
850074 186 
850404 184 
850734 184 
851062 172 
851378 158 
851680 186 
852010 186 
852340 186 
852668 184 
852996 186 
853326 188 
853658 184 
853984 186 
854314 186 
854644 186 
854972 184 
855300 184 
855626 186 
855954 186 
856284 158 
856584 186 
856914 186 
857242 186 
857570 184 
857900 184 
858226 184 
858552 186 
858878 162 
859184 182 
859510 186 
859838 186 
860168 184 
860496 188 
860826 184 
861152 186 
861482 178 
861804 182 
862130 186 
862458 186 
862786 184 
863114 186 
863444 188 
863776 186 
864106 160 
864408 184 
864734 188 
865066 184 
865392 184 
865718 186 
866046 184 
866374 188 
866706 160 
867008 184 
867334 186 
867664 300 
868756 184 
869084 182 
869408 186 
869736 188 
870066 160 
870368 186 
870698 184 
871026 186 
871354 184 
871678 186 
872006 186 
872332 190 
872666 164 
872972 182 
873298 186 
873626 186 
873954 184 
874282 182 
874608 186 
874938 184 
875266 168 
875580 182 
875906 186 
876234 186 
876564 182 
876888 184 
877216 184 
877540 186 
877868 162 
878170 184 
878498 186 
878826 188 
879158 182 
879484 184 
879810 184 
880136 184 
880464 160 
880766 184 
881092 186 
881420 188 
881752 182 
882078 186 
882404 184 
882732 184 
883058 186 
883384 184 
883712 182 
884038 184 
884366 184 
884694 186 
885022 188 
885352 186 
885678 280 
886100 184 
886428 300 
887516 186 
887846 186 
888172 184 
888500 184 
888828 186 
889158 184 
889482 186 
889810 188 
890140 184 
890466 182 
890792 184 
891116 188 
891444 188 
891774 252 
892168 182 
892494 186 
892820 188 
893148 186 
893480 180 
893804 186 
894132 186 
894462 182 
894786 186 
895114 186 
895442 186 
895770 182 
896096 184 
896420 186 
896750 186 
897080 158 
897382 184 
897708 186 
898036 186 
898366 180 
898690 184 
899016 184 
899344 190 
899672 186 
900004 180 
900328 186 
900656 184 
900984 186 
901312 184 
901638 186 
901966 186 
902296 184 
902620 186 
902950 188 
903280 188 
903614 184 
903938 186 
904266 184 
904590 188 
904920 300 
906078 184 
906404 188 
906732 186 
907062 184 
907388 182 
907714 186 
908042 188 
908372 184 
908700 184 
909028 184 
909354 186 
909684 182 
910008 184 
910336 186 
910666 184 
910994 182 
911320 184 
911648 186 
911976 184 
912304 184 
912632 184 
912960 184 
913288 186 
913616 184 
913942 184 
914268 184 
914596 186 
914926 184 
915252 186 
915582 184 
915910 186 
916238 184 
916566 184 
916896 188 
917226 184 
917552 186 
917882 184 
918208 186 
918536 188 
918866 182 
919192 184 
919518 186 
919850 184 
920178 186 
920506 184 
920834 186 
921164 184 
921490 184 
921816 182 
922142 186 
922472 186 
922800 184 
923128 186 
923458 188 
923790 300 
924884 182 
925210 186 
925538 186 
925868 186 
926198 184 
926524 184 
926850 186 
927180 186 
927514 186 
927842 186 
928172 188 
928504 184 
928832 184 
929160 184 
929486 186 
929816 188 
930146 184 
930472 184 
930800 184 
931130 186 
931458 186 
931786 184 
932116 184 
932444 184 
932770 184 
933098 184 
933424 186 
933754 186 
934084 182 
934408 186 
934738 188 
935070 188 
935404 182 
935730 186 
936058 184 
936384 186 
936712 184 
937040 184 
937366 186 
937696 186 
938026 184 
938352 186 
938682 188 
939014 190 
939346 184 
939674 182 
940000 184 
940328 186 
940658 184 
940984 186 
941312 186 
941642 186 
941970 184 
942298 182 
942626 300 
943716 188 
944046 184 
944372 182 
944698 186 
945028 186 
945356 182 
945682 184 
946008 186 
946336 188 
946668 184 
946996 182 
947322 184 
947650 184 
947974 186 
948304 184 
948632 184 
948958 186 
949288 182 
949614 186 
949944 186 
950274 190 
950606 184 
950934 182 
951260 186 
951586 186 
951916 184 
952242 186 
952570 186 
952898 186 
953228 182 
953552 186 
953884 184 
954214 184 
954540 184 
954866 184 
955190 188 
955520 186 
955850 184 
956176 182 
956500 186 
956830 186 
957158 184 
957484 184 
957814 182 
958140 184 
958464 186 
958792 180 
959116 188 
959444 188 
959774 182 
960100 184 
960428 188 
960760 186 
961090 182 
961416 300 
962510 182 
962836 184 
963164 184 
963492 182 
963816 184 
964144 184 
964472 186 
964798 186 
965124 186 
965454 182 
965780 186 
966106 184 
966430 186 
966760 186 
967088 182 
967414 180 
967738 184 
968066 186 
968396 184 
968722 182 
969050 182 
969376 184 
969700 184 
970028 182 
970352 186 
970680 186 
971008 184 
971334 184 
971664 186 
971996 186 
972326 182 
972650 186 
972976 186 
973304 182 
973632 184 
973958 184 
974284 186 
974612 186 
974942 182 
975266 188 
975594 190 
975928 188 
976258 184 
976586 182 
976912 186 
977238 186 
977568 182 
977894 186 
978222 184 
978550 186 
978880 180 
979204 186 
979534 186 
979866 184 
980192 300 
981286 184 
981612 188 
981942 190 
982274 182 
982600 184 
982928 184 
983254 186 
983584 182 
983908 184 
984236 186 
984566 184 
985024 162 
985330 182 
985654 186 
985984 188 
986314 184 
986642 184 
986968 186 
987294 188 
987626 188 
987958 184 
988284 184 
988612 186 
988942 186 
989268 184 
989596 186 
989926 188 
990258 172 
990574 184 
990900 186 
991232 184 
991560 180 
991884 182 
992210 186 
992538 186 
992868 162 
993170 184 
993500 184 
993828 186 
994156 184 
994484 184 
994810 186 
995138 186 
995468 170 
995782 184 
996108 186 
996436 188 
996766 184 
997090 186 
997418 186 
997750 184 
998078 160 
998382 184 
998708 300 
999866 184 
1000194 184 
1000520 184 
1000846 184 
1001172 184 
1001500 180 
1001822 184 
1002150 186 
1002480 186 
1002808 184 
1003136 184 
1003464 186 
1003792 188 
1004122 174 
1004438 190 
1004770 190 
1005104 188 
1005434 184 
1005764 184 
1006090 186 
1006418 186 
1006750 180 
1007072 184 
1007400 184 
1007728 188 
1008058 186 
1008388 184 
1008716 184 
1009042 188 
1009372 178 
1009694 184 
1010020 188 
1010350 186 
1010680 184 
1011006 186 
1011334 186 
1011666 184 
1011994 188 
1012322 186 
1012650 186 
1012982 184 
1013310 184 
1013636 186 
1013966 184 
1014294 184 
1014620 172 
1014934 188 
1015266 184 
1015594 186 
1015920 184 
1016248 184 
1016574 188 
1016904 186 
1017230 186 
1017558 300 
1018648 186 
1018978 188 
1019310 184 
1019638 182 
1019964 186 
1020292 186 
1020622 178 
1020944 184 
1021270 186 
1021600 184 
1021928 186 
1022258 184 
1022584 184 
1022912 188 
1023242 158 
1023542 184 
1023868 186 
1024198 184 
1024526 186 
1024856 184 
1025180 186 
1025510 188 
1025838 182 
1026164 184 
1026492 184 
1026818 186 
1027148 182 
1027474 184 
1027800 186 
1028130 188 
1028462 174 
1028780 184 
1029106 182 
1029434 186 
1029764 184 
1030092 184 
1030418 186 
1030746 184 
1031072 168 
1031384 184 
1031710 186 
1032038 184 
1032366 186 
1032696 180 
1033020 186 
1033348 186 
1033678 156 
1033980 184 
1034306 182 
1034634 184 
1034960 188 
1035290 182 
1035616 184 
1035944 186 
1036272 158 
1036574 300 
1037666 180 
1037990 186 
1038316 184 
1038646 182 
1038970 186 
1039296 188 
1039626 178 
1039948 182 
1040272 186 
1040598 186 
1040928 186 
1041256 182 
1041582 182 
1041910 188 
1042240 190 
1042570 186 
1042900 184 
1043226 186 
1043554 184 
1043884 182 
1044208 186 
1044534 188 
1044866 178 
1045186 182 
1045512 186 
1045838 186 
1046166 184 
1046492 182 
1046818 186 
1047146 188 
1047476 176 
1047796 184 
1048120 186 
1048450 186 
1048782 184 
1049106 186 
1049434 186 
1049764 186 
1050088 270 
1050500 192 
1050834 186 
1051164 186 
1051494 182 
1051818 186 
1052146 186 
1052476 182 
1052804 280 
1053224 184 
1053550 184 
1053878 188 
1054206 184 
1054534 182 
1054858 186 
1055188 300 
1056280 270 
1056696 184 
1057022 186 
1057348 188 
1057680 186 
1058008 184 
1058334 186 
1058664 186 
1058992 184 
1059318 186 
1059646 186 
1059976 182 
1060304 182 
1060630 184 
1060956 184 
1061284 188 
1061616 176 
1061934 182 
1062260 186 
1062588 186 
1062916 188 
1063248 184 
1063572 186 
1063900 184 
1064228 182 
1064552 184 
1064880 186 
1065208 188 
1065536 184 
1065864 186 
1066192 190 
1066524 188 
1066854 172 
1067168 160 
1067472 186 
1067798 186 
1068126 184 
1068452 184 
1068780 186 
1069108 186 
1069436 184 
1069764 186 
1070094 188 
1070426 186 
1070756 184 
1071084 184 
1071412 184 
1071738 186 
1072066 162 
1072370 188 
1072704 186 
1073034 184 
1073362 184 
1073690 184 
1074016 300 
1075114 186 
1075442 186 
1075770 184 
1076100 184 
1076428 188 
1076758 186 
1077086 184 
1077414 186 
1077742 188 
1078072 184 
1078400 184 
1078726 186 
1079056 188 
1079388 184 
1079716 184 
1080044 188 
1080374 186 
1080704 182 
1081030 184 
1081356 186 
1081684 188 
1082016 184 
1082342 186 
1082670 190 
1083004 188 
1083334 184 
1083664 184 
1083990 186 
1084318 186 
1084650 182 
1084974 184 
1085304 184 
1085632 184 
1085960 184 
1086288 184 
1086616 184 
1086944 188 
1087274 184 
1087600 184 
1087928 186 
1088258 186 
1088586 182 
1088912 184 
1089238 186 
1089566 186 
1089898 182 
1090222 186 
1090550 186 
1090882 184 
1091210 184 
1091536 186 
1091864 188 
1092198 184 
1092524 300 
1093664 184 
1093990 188 
1094320 190 
1094650 184 
1094980 184 
1095306 186 
1095634 186 
1095962 186 
1096290 186 
1096618 186 
1096946 188 
1097276 184 
1097604 184 
1097930 188 
1098264 184 
1098590 186 
1098916 184 
1099244 186 
1099572 188 
1099900 184 
1100236 186 
1100566 184 
1100894 186 
1101222 184 
1101546 186 
1101874 186 
1102202 186 
1102532 184 
1102858 184 
1103184 190 
1103516 188 
1103848 184 
1104176 182 
1104500 186 
1104830 184 
1105158 182 
1105484 182 
1105810 186 
1106138 184 
1106466 184 
1106794 180 
1107118 186 
1107448 186 
1107776 184 
1108102 184 
1108430 186 
1108758 186 
1109086 182 
1109410 184 
1109736 184 
1110064 186 
1110390 186 
1110718 186 
1111046 186 
1111376 300 
1112464 186 
1112792 182 
1113118 186 
1113444 188 
1113774 182 
1114100 184 
1114424 188 
1114754 184 
1115082 180 
1115406 184 
1115730 186 
1116062 186 
1116392 184 
1116716 188 
1117044 184 
1117370 184 
1117698 184 
1118024 184 
1118348 186 
1118678 184 
1119006 180 
1119332 184 
1119660 190 
1119988 192 
1120320 184 
1120650 182 
1120974 184 
1121300 186 
1121630 184 
1121954 186 
1122284 182 
1122612 182 
1122938 184 
1123262 188 
1123594 184 
1123924 182 
1124250 184 
1124578 182 
1124904 182 
1125230 186 
1125558 184 
1125884 182 
1126210 186 
1126538 186 
1126866 184 
1127194 184 
1127520 186 
1127850 180 
1128174 184 
1128500 184 
1128826 184 
1129154 186 
1129484 180 
1129808 186 
1130136 300 
1131228 184 
1131554 184 
1131882 182 
1132206 186 
1132532 188 
1132864 182 
1133186 186 
1133516 184 
1133840 186 
1134168 186 
1134494 186 
1134822 186 
1135148 186 
1135480 184 
1135804 188 
1136134 190 
1136466 184 
1136794 184 
1137120 184 
1137448 186 
1137778 186 
1138104 184 
1138432 184 
1138758 184 
1139084 188 
1139416 184 
1139746 182 
1140070 186 
1140400 184 
1140724 184 
1141050 184 
1141378 186 
1141704 188 
1142034 184 
1142362 186 
1142690 188 
1143020 190 
1143352 184 
1143682 184 
1144006 186 
1144334 186 
1144666 182 
1144990 182 
1145316 188 
1145646 186 
1145974 184 
1146304 182 
1146628 186 
1146956 188 
1147286 184 
1147614 186 
1147946 186 
1148272 186 
1148604 188 
1148938 300 
1150030 184 
1150358 186 
1150686 184 
1151014 190 
1151346 186 
1151676 186 
1152004 184 
1152332 188 
1152664 186 
1152994 188 
1153326 184 
1153650 190 
1153980 188 
1154312 184 
1154638 184 
1154966 188 
1155298 186 
1155628 186 
1155956 184 
1156284 188 
1156616 184 
1156946 186 
1157274 182 
1157600 186 
1157932 184 
1158260 186 
1158588 184 
1158918 188 
1159250 186 
1159580 186 
1160092 160 
1160398 186 
1160730 186 
1161058 186 
1161386 184 
1161714 186 
1162046 184 
1162372 186 
1162700 200 
1163044 190 
1163376 186 
1163706 186 
1164034 184 
1164362 188 
1164694 186 
1165024 186 
1165352 192 
1165686 188 
1166018 186 
1166348 186 
1166676 184 
1167004 188 
1167336 186 
1167662 300 
1168760 168 
1169070 188 
1169402 184 
1169730 186 
1170058 184 
1170386 188 
1170718 182 
1171044 186 
1171372 162 
1171676 190 
1172006 186 
1172334 186 
1172666 184 
1172994 182 
1173320 188 
1173650 186 
1173982 168 
1174294 188 
1174624 188 
1174954 184 
1175282 184 
1175608 190 
1175940 184 
1176268 186 
1176598 160 
1176900 186 
1177232 186 
1177564 186 
1177892 186 
1178220 188 
1178550 186 
1178880 184 
1179206 184 
1179534 188 
1179866 184 
1180194 188 
1180524 182 
1180850 186 
1181180 186 
1181508 186 
1181838 192 
1182170 190 
1182504 186 
1182830 186 
1183160 184 
1183484 190 
1183816 186 
1184146 186 
1184474 156 
1184776 162 
1185082 182 
1185408 186 
1185736 184 
1186064 188 
1186392 300 
1187484 186 
1187814 184 
1188142 190 
1188472 188 
1188804 182 
1189130 184 
1189454 190 
1189786 184 
1190116 184 
1190442 178 
1190764 184 
1191092 186 
1191418 186 
1191750 180 
1192072 186 
1192400 186 
1192730 186 
1193058 158 
1193360 188 
1193688 188 
1194016 184 
1194344 182 
1194668 186 
1194998 186 
1195324 186 
1195654 160 
1195956 184 
1196284 182 
1196610 184 
1196934 184 
1197258 190 
1197590 184 
1197916 186 
1198246 160 
1198546 188 
1198876 184 
1199204 180 
1199528 182 
1199852 188 
1200184 182 
1200510 182 
1200838 182 
1201160 190 
1201492 182 
1201820 186 
1202150 184 
1202478 186 
1202806 188 
1203134 186 
1203466 156 
1203766 188 
1204094 188 
1204426 184 
1204752 184 
1205076 300 
1206186 188 
1206518 186 
1206846 158 
1207150 184 
1207480 186 
1207806 184 
1208134 182 
1208458 186 
1208786 188 
1209116 184 
1209446 192 
1209782 188 
1210114 182 
1210440 186 
1210770 180 
1211094 188 
1211424 184 
1211752 186 
1212082 156 
1212384 186 
1212716 184 
1213042 184 
1213368 184 
1213696 186 
1214024 186 
1214352 184 
1214682 160 
1214984 186 
1215312 186 
1215640 184 
1215966 182 
1216292 188 
1216622 186 
1216950 184 
1217280 160 
1217584 184 
1217910 186 
1218238 184 
1218566 184 
1218892 186 
1219304 130 1
1219576 186 
1219904 158 
1220206 190 
1220538 186 
1220866 188 
1221198 180 
1221520 188 
1221850 188 
1222182 184 
1222510 174 
1222828 188 
1223158 186 
1223486 186 
1223816 300 
1224908 188 
1225240 184 
1225566 186 
1225892 162 
1226198 188 
1226530 186 
1226858 186 
1227188 186 
1227516 188 
1227846 188 
1228176 186 
1228504 196 
1228842 190 
1229174 186 
1229504 184 
1229834 182 
1230158 188 
1230488 186 
1230818 186 
1231148 158 
1231450 188 
1231784 184 
1232112 184 
1232438 184 
1232766 186 
1233096 186 
1233424 186 
1233754 186 
1234084 188 
1234416 184 
1234744 188 
1235074 182 
1235400 186 
1235730 186 
1236060 186 
1236390 160 
1236692 190 
1237024 186 
1237354 186 
1237684 182 
1238010 190 
1238342 186 
1238672 186 
1239000 184 
1239328 188 
1239660 186 
1239990 184 
1240316 188 
1240646 188 
1240976 186 
1241306 188 
1241638 172 
1241952 188 
1242284 184 
1242614 300 
1243704 184 
1244032 186 
1244362 188 
1244692 184 
1245018 186 
1245344 190 
1245676 188 
1246006 186 
1246334 184 
1246662 188 
1246992 186 
1247322 186 
1247650 160 
1247954 186 
1248284 188 
1248616 188 
1248950 184 
1249276 186 
1249604 188 
1249934 186 
1250266 180 
1250590 188 
1250920 188 
1251250 186 
1251580 184 
1251906 188 
1252236 186 
1252566 186 
1252896 184 
1253220 188 
1253550 188 
1253882 184 
1254210 184 
1254536 188 
1254866 184 
1255194 186 
1255522 182 
1255848 190 
1256182 188 
1256512 188 
1256844 184 
1257170 188 
1257504 184 
1257832 182 
1258156 184 
1258484 184 
1258812 186 
1259140 184 
1259468 186 
1259798 186 
1260128 186 
1260456 186 
1260784 182 
1261108 188 
1261438 300 
1262532 184 
1262858 184 
1263186 188 
1263516 188 
1263846 182 
1264170 184 
1264494 188 
1264824 186 
1265152 186 
1265480 186 
1265810 186 
1266140 186 
1266466 188 
1266798 182 
1267126 188 
1267456 186 
1267784 184 
1268112 184 
1268438 188 
1268770 186 
1269100 186 
1269432 184 
1269756 188 
1270086 186 
1270416 182 
1270744 184 
1271068 188 
1271400 184 
1271728 186 
1272056 182 
1272382 186 
1272710 188 
1273038 188 
1273368 182 
1273694 184 
1274022 186 
1274350 186 
1274678 186 
1275004 188 
1275334 184 
1275662 186 
1275986 186 
1276314 190 
1276648 186 
1276978 188 
1277308 184 
1277636 186 
1277966 184 
1278294 184 
1278618 186 
1278946 184 
1279274 186 
1279600 186 
1279932 184 
1280258 300 
1281378 158 
1281682 300 
1282690 300 
1283856 300 
1285992 300 
1288052 300 
1290124 300 
1294464 300 
1295360 170 
1295672 186 
1296004 184 
1296330 188 
1296662 186 
1296990 188 
1297318 186 
1297650 186 
1297982 184 
1298308 186 
1298634 184 
1298962 300 
1300058 186 
1300388 186 
1300716 184 
1301044 190 
1301376 186 
1301704 186 
1302034 184 
1302362 188 
1302692 186 
1303022 186 
1303350 184 
1303674 192 
1304008 300 
1305596 300 
1307812 224 
1308180 188 
1308512 300 
1309348 186 
1309678 186 
1310006 190 
1310338 186 
1310668 186 
1310998 184 
1311324 190 
1311656 186 
1311986 186 
1312316 184 
1312642 190 
1312974 186 
1313304 184 
1313632 184 
1313962 188 
1314292 186 
1314622 188 
1314954 184 
1315282 186 
1315612 188 
1315942 184 
1316268 184 
1316596 188 
1316928 188 
1317258 186 
1317586 300 
1318716 186 
1319046 188 
1319378 184 
1319704 186 
1320034 188 
1320366 184 
1320696 188 
1321026 184 
1321352 188 
1321684 186 
1322014 184 
1322340 184 
1322666 188 
1322998 186 
1323328 186 
1323656 184 
1323984 186 
1324314 186 
1324644 186 
1324972 186 
1325300 184 
1325628 186 
1325956 184 
1326284 182 
1326608 188 
1326938 186 
1327266 186 
1327598 182 
1327924 190 
1328256 186 
1328584 186 
1328914 182 
1329238 188 
1329568 186 
1329898 186 
1330228 184 
1330552 188 
1330884 186 
1331212 188 
1331542 184 
1331868 188 
1332196 188 
1332528 188 
1332856 184 
1333184 186 
1333514 184 
1333842 186 
1334172 182 
1334498 186 
1334828 184 
1335154 186 
1335484 180 
1335808 192 
1336142 188 
1336472 300 
1337562 188 
1337892 190 
1338222 184 
1338550 182 
1338876 186 
1339204 186 
1339534 186 
1339860 188 
1340190 184 
1340516 188 
1340850 184 
1341176 186 
1341504 182 
1341832 184 
1342162 186 
1342490 184 
1342816 184 
1343144 188 
1343472 188 
1343804 180 
1344128 184 
1344452 186 
1344782 184 
1345110 186 
1345438 186 
1345766 188 
1346098 182 
1346424 188 
1346752 186 
1347084 184 
1347414 182 
1347740 186 
1348066 184 
1348396 186 
1348726 186 
1349056 186 
1349386 184 
1349712 188 
1350040 188 
1350370 184 
1350840 160 
1351142 186 
1351470 186 
1351800 184 
1352128 184 
1352452 188 
1352784 184 
1353112 186 
1353440 168 
1353748 188 
1354082 182 
1354408 186 
1354734 184 
1355064 300 
1356194 186 
1356520 184 
1356848 168 
1357160 188 
1357490 186 
1357818 184 
1358144 184 
1358470 188 
1358800 188 
1359130 186 
1359458 172 
1359770 188 
1360102 184 
1360430 186 
1360758 186 
1361086 190 
1361416 188 
1361748 182 
1362074 254 
1362470 194 
1362806 186 
1363134 188 
1363466 184 
1363790 190 
1364122 188 
1364450 184 
1364778 158 
1365078 188 
1365412 186 
1365738 186 
1366066 184 
1366396 186 
1366726 186 
1367054 184 
1367382 158 
1367684 164 
1367990 186 
1368318 186 
1368648 182 
1368972 190 
1369304 186 
1369632 186 
1369962 176 
1370282 188 
1370612 186 
1370940 186 
1371270 180 
1371594 188 
1371924 186 
1372254 184 
1372582 164 
1372888 186 
1373216 186 
1373544 184 
1373870 300 
1374978 188 
1375310 186 
1375638 188 
1375966 160 
1376268 190 
1376600 190 
1376934 184 
1377262 182 
1377586 186 
1377916 184 
1378246 186 
1378574 160 
1378878 188 
1379208 186 
1379536 186 
1379866 184 
1380194 188 
1380526 186 
1380854 186 
1381184 158 
1381484 186 
1381814 186 
1382144 188 
1382474 184 
1382800 188 
1383132 186 
1383462 186 
1383792 184 
1384118 188 
1384450 184 
1384778 186 
1385106 184 
1385434 190 
1385766 190 
1386100 188 
1386432 158 
1386734 186 
1387064 186 
1387394 188 
1387724 184 
1388050 188 
1388382 186 
1388712 186 
1389042 184 
1389368 188 
1389700 186 
1390030 186 
1390360 184 
1390686 188 
1391016 190 
1391350 188 
1391682 174 
1392000 162 
1392304 186 
1392634 300 
1393728 182 
1394054 188 
1394386 188 
1394718 186 
1395046 160 
1395350 188 
1395684 184 
1396012 188 
1396342 186 
1396670 188 
1397000 186 
1397332 184 
1397660 158 
1397964 186 
1398296 186 
1398622 186 
1398950 184 
1399280 186 
1399614 190 
1399950 186 
1400280 160 
1400584 186 
1400914 184 
1401240 190 
1401572 184 
1401900 188 
1402234 182 
1402560 184 
1402892 160 
1403196 186 
1403524 184 
1403850 188 
1404182 184 
1404512 186 
1404840 182 
1405166 188 
1405500 260 
1405902 192 
1406236 184 
1406566 184 
1406896 186 
1407224 186 
1407552 182 
1407880 186 
1408212 162 
1408516 184 
1408844 184 
1409170 186 
1409500 184 
1409828 184 
1410156 186 
1410484 190 
1410824 190 
1411156 188 
1411484 300 
1412578 184 
1412906 188 
1413236 182 
1413562 184 
1413888 186 
1414222 170 
1414534 182 
1414860 184 
1415184 186 
1415514 186 
1415842 186 
1416172 184 
1416500 188 
1416840 176 
1417158 188 
1417486 186 
1417816 188 
1418148 186 
1418476 184 
1418804 182 
1419130 186 
1419464 158 
1419766 184 
1420090 186 
1420418 186 
1420748 182 
1421074 186 
1421404 184 
1421732 186 
1422070 164 
1422376 184 
1422704 180 
1423028 188 
1423358 186 
1423688 184 
1424016 178 
1424338 186 
1424668 186 
1424994 188 
1425324 182 
1425650 186 
1425982 184 
1426308 188 
1426636 186 
1426966 186 
1427300 164 
1427608 186 
1427934 184 
1428258 190 
1428590 184 
1428916 188 
1429246 182 
1429570 188 
1429900 186 
1430230 300 
1431318 186 
1431648 186 
1431978 182 
1432304 186 
1432630 186 
1432960 186 
1433296 274 
1433714 186 
1434042 186 
1434370 188 
1434700 186 
1435032 184 
1435358 184 
1435682 190 
1436016 184 
1436344 186 
1436672 182 
1436998 188 
1437328 186 
1437658 186 
1437988 184 
1438314 186 
1438648 188 
1438980 158 
1439282 184 
1439606 186 
1439934 186 
1440262 188 
1440592 184 
1440916 190 
1441250 184 
1441576 188 
1441906 184 
1442232 188 
1442564 186 
1442890 186 
1443218 186 
1443548 186 
1443878 186 
1444208 188 
1444538 184 
1444866 186 
1445196 186 
1445524 184 
1445850 184 
1446176 190 
1446508 188 
1446836 186 
1447166 184 
1447492 190 
1447822 186 
1448152 186 
1448482 184 
1448808 300 
1449964 186 
1450292 186 
1450620 184 
1450946 190 
1451280 188 
1451612 188 
1451944 182 
1452270 188 
1452604 184 
1452932 184 
1453258 182 
1453584 186 
1453914 186 
1454242 186 
1454572 186 
1454900 186 
1455232 184 
1455560 188 
1455890 182 
1456216 188 
1456546 188 
1456876 184 
1457204 184 
1457532 186 
1457862 188 
1458192 188 
1458522 184 
1458850 186 
1459180 186 
1459510 188 
1459838 184 
1460166 186 
1460496 188 
1460826 186 
1461156 184 
1461484 186 
1461814 186 
1462142 186 
1462470 184 
1462798 190 
1463132 188 
1463464 188 
1463796 184 
1464124 188 
1464456 186 
1464784 184 
1465112 184 
1465438 188 
1465768 186 
1466106 186 
1466434 184 
1466762 188 
1467094 186 
1467424 186 
1467752 300 
1468850 188 
1469184 186 
1469514 186 
1469842 184 
1470168 190 
1470500 188 
1470832 184 
1471160 184 
1471486 190 
1471818 186 
1472146 188 
1472476 186 
1472804 186 
1473134 184 
1473462 184 
1473788 184 
1474116 188 
1474444 186 
1474772 186 
1475104 184 
1475432 188 
1475764 186 
1476092 186 
1476420 184 
1476746 188 
1477080 186 
1477408 188 
1477736 186 
1478066 188 
1478400 186 
1478732 182 
1479056 186 
1479384 190 
1479724 188 
1480054 184 
1480382 184 
1480710 188 
1481042 182 
1481366 186 
1481696 184 
1482022 186 
1482356 188 
1482688 188 
1483020 184 
1483346 188 
1483676 188 
1484004 184 
1484332 184 
1484658 186 
1484996 186 
1485324 186 
1485650 184 
1485978 188 
1486308 182 
1486634 300 
1487730 184 
1488056 190 
1488392 182 
1488718 186 
1489050 184 
1489376 186 
1489704 184 
1490034 184 
1490364 184 
1490690 190 
1491032 184 
1491358 186 
1491688 180 
1492012 188 
1492340 186 
1492670 184 
1492998 184 
1493324 188 
1493658 186 
1493984 186 
1494316 184 
1494640 188 
1494970 186 
1495300 184 
1495628 184 
1495954 186 
1496290 188 
1496620 184 
1496948 184 
1497274 190 
1497604 186 
1497932 188 
1498266 180 
1498590 188 
1498922 186 
1499250 186 
1499580 184 
1499904 188 
1500232 186 
1500562 184 
1500890 184 
1501216 188 
1501544 188 
1501874 184 
1502204 182 
1502528 188 
1502856 188 
1503186 184 
1503516 180 
1503840 186 
1504168 190 
1504498 190 
1504830 184 
1505158 300 
1506242 184 
1506568 188 
1506896 186 
1507224 186 
1507552 184 
1507880 186 
1508208 184 
1508534 186 
1508864 186 
1509188 188 
1509518 182 
1509844 190 
1510174 192 
1510508 186 
1510838 184 
1511164 188 
1511498 182 
1511824 184 
1512148 186 
1512476 184 
1512804 186 
1513134 182 
1513462 186 
1513786 192 
1514120 184 
1514448 186 
1514778 180 
1515100 188 
1515430 186 
1515760 186 
1516086 186 
1516416 186 
1516744 188 
1517074 188 
1517404 182 
1517730 186 
1518058 188 
1518388 188 
1518716 184 
1519044 186 
1519372 188 
1519704 184 
1520032 184 
1520358 188 
1520688 184 
1521016 184 
1521344 182 
1521668 192 
1522004 188 
1522332 190 
1522666 184 
1522994 184 
1523324 186 
1523652 184 
1523976 300 
1525072 188 
1525404 186 
1525734 186 
1526060 186 
1526388 188 
1526854 214 
1527212 194 
1527550 184 
1527876 188 
1528204 188 
1528534 188 
1528866 184 
1529192 188 
1529524 260 
1529928 192 
1530264 184 
1530590 190 
1530920 186 
1531250 186 
1531580 186 
1531908 190 
1532248 172 
1532560 164 
1532866 184 
1533194 188 
1533524 188 
1533854 186 
1534184 184 
1534512 188 
1534846 260 
1535250 186 
1535580 184 
1535908 188 
1536240 186 
1536568 188 
1536900 184 
1537228 188 
1537566 208 
1537916 188 
1538246 184 
1538572 188 
1538904 184 
1539232 186 
1539562 182 
1539890 184 
1540224 228 
1540594 186 
1540924 184 
1541248 190 
1541582 184 
1541910 186 
1542240 184 
1542566 188 
1542904 216 
1543264 300 
1544918 300 
1545500 300 
1546572 300 
1547424 268 
1547834 300 
1548278 300 
1548906 300 
1549900 300 
1550950 300 
1551804 300 
1552660 244 
1553046 300 
1553534 300 
1554372 300 
1555232 272 
1555648 300 
1557332 300 
1561674 300 
1564584 300 
1567092 160 
1567396 300 
1569186 186 
1569518 178 
1569838 182 
1570164 184 
1570486 188 
1570816 188 
1571146 186 
1571476 184 
1571804 188 
1572138 186 
1572468 184 
1572796 184 
1573120 190 
1573452 184 
1573782 184 
1574108 184 
1574434 188 
1574768 160 
1575072 186 
1575400 184 
1575728 188 
1576058 190 
1576386 192 
1576720 184 
1577048 184 
1577382 200 
1577722 188 
1578052 182 
1578378 184 
1578706 186 
1579034 186 
1579360 186 
1579688 186 
1580018 198 
1580358 300 
1581450 184 
1581774 192 
1582106 190 
1582438 188 
1582768 184 
1583094 190 
1583430 200 
1583772 186 
1584100 184 
1584426 188 
1584754 186 
1585084 184 
1585412 184 
1585736 188 
1586072 198 
1586416 184 
1586742 184 
1587068 188 
1587400 184 
1587728 188 
1588060 182 
1588384 188 
1588720 162 
1589024 188 
1589354 184 
1589684 184 
1590014 186 
1590340 184 
1590666 184 
1590992 188 
1591326 186 
1591654 188 
1591982 186 
1592312 188 
1592642 186 
1592972 184 
1593300 184 
1593626 188 
1593962 188 
1594292 182 
1594618 186 
1594946 188 
1595276 186 
1595604 186 
1595934 182 
1596260 188 
1596598 168 
1596910 160 
1597214 186 
1597542 190 
1597874 184 
1598200 188 
1598532 182 
1598856 300 
1600000 216 
1600356 186 
1600684 184 
1601012 188 
1601342 186 
1601672 186 
1602000 182 
1602326 190 
1602662 200 
1603004 182 
1603332 184 
1603658 188 
1603988 188 
1604316 190 
1604650 184 
1604978 188 
1605316 196 
1605654 188 
1605984 184 
1606312 188 
1606642 184 
1606968 186 
1607300 184 
1607626 188 
1607958 198 
1608300 184 
1608628 184 
1608954 188 
1609284 186 
1609614 186 
1609944 184 
1610268 188 
1610604 264 
1611014 186 
1611342 182 
1611666 188 
1612000 184 
1612328 186 
1612656 184 
1612982 188 
1613316 282 
1613740 186 
1614068 184 
1614398 186 
1614730 186 
1615058 186 
1615386 184 
1615716 188 
1616052 186 
1616382 184 
1616712 184 
1617038 188 
1617368 190 
1617700 300 
1618808 184 
1619134 190 
1619466 186 
1619798 186 
1620126 184 
1620452 190 
1620784 186 
1621116 184 
1621444 184 
1621770 190 
1622104 256 
1622504 184 
1622832 184 
1623158 188 
1623488 184 
1623816 184 
1624144 184 
1624470 192 
1624804 190 
1625136 190 
1625466 184 
1625796 188 
1626128 186 
1626456 184 
1626784 182 
1627110 188 
1627450 200 
1627794 184 
1628120 184 
1628448 186 
1628778 186 
1629106 186 
1629436 182 
1629762 188 
1630092 190 
1630424 186 
1630752 184 
1631076 188 
1631406 186 
1631736 186 
1632066 184 
1632392 188 
1632724 202 
1633068 186 
1633398 184 
1633722 188 
1634052 188 
1634384 188 
1634714 184 
1635042 188 
1635374 186 
1635700 184 
1636028 184 
1636354 188 
1636682 300 
1637776 186 
1638104 184 
1638432 186 
1638764 186 
1639092 184 
1639418 186 
1639748 186 
1640078 186 
1640406 186 
1640734 182 
1641062 188 
1641390 188 
1641720 184 
1642044 186 
1642372 186 
1642700 186 
1643030 186 
1643358 186 
1643686 190 
1644016 188 
1644346 188 
1644672 188 
1645004 188 
1645334 186 
1645664 182 
1645990 184 
1646318 186 
1646650 186 
1646978 188 
1647312 180 
1647636 188 
1647966 186 
1648296 186 
1648624 184 
1648950 186 
1649280 186 
1649608 188 
1649938 182 
1650264 186 
1650590 190 
1650922 186 
1651250 184 
1651574 190 
1651904 188 
1652234 184 
1652564 184 
1652890 186 
1653218 186 
1653546 186 
1653872 184 
1654200 188 
1654532 186 
1654862 188 
1655190 300 
1656284 184 
1656612 184 
1656940 184 
1657268 184 
1657592 190 
1657922 188 
1658252 186 
1658582 180 
1658906 188 
1659234 188 
1659562 188 
1659894 180 
1660218 186 
1660548 186 
1660874 188 
1661206 180 
1661532 184 
1661860 186 
1662188 184 
1662516 180 
1662840 192 
1663174 188 
1663504 186 
1663834 184 
1664160 190 
1664494 182 
1664820 184 
1665144 186 
1665472 186 
1665800 186 
1666128 186 
1666458 186 
1666784 190 
1667116 184 
1667444 188 
1667774 180 
1668098 186 
1668426 188 
1668756 184 
1669084 184 
1669412 188 
1669740 188 
1670070 186 
1670400 184 
1670726 186 
1671058 186 
1671386 186 
1671716 184 
1672042 186 
1672370 186 
1672700 182 
1673028 184 
1673354 186 
1673690 186 
1674018 300 
1675112 186 
1675440 190 
1675772 184 
1676100 186 
1676430 180 
1676752 188 
1677084 186 
1677414 182 
1677742 184 
1678068 188 
1678400 184 
1678728 188 
1679058 184 
1679382 188 
1679720 188 
1680052 188 
1680384 182 
1680710 188 
1681040 188 
1681370 184 
1681694 186 
1682022 190 
1682356 188 
1682686 188 
1683016 184 
1683342 188 
1683672 188 
1684004 184 
1684332 184 
1684658 188 
1684996 186 
1685324 186 
1685652 184 
1685982 184 
1686312 186 
1686640 186 
1686968 184 
1687298 186 
1687632 184 
1687962 184 
1688288 186 
1688616 190 
1688950 188 
1689282 184 
1689610 184 
1689936 186 
1690272 186 
1690600 188 
1690932 184 
1691260 188 
1691592 186 
1691918 186 
1692246 184 
1692572 186 
1692904 300 
1693998 186 
1694326 184 
1694654 188 
1694986 186 
1695316 184 
1695644 184 
1695972 190 
1696306 186 
1696634 186 
1696964 184 
1697292 188 
1697624 186 
1697952 188 
1698284 184 
1698612 188 
1698944 186 
1699274 186 
1699604 182 
1699930 186 
1700260 186 
1700590 186 
1700918 186 
1701246 188 
1701578 186 
1701908 186 
1702236 184 
1702564 188 
1702896 186 
1703226 186 
1703556 184 
1703884 200 
1704228 222 
1704596 186 
1704922 204 
1705268 272 
1705684 166 
1705994 160 
1706298 294 
1706734 182 
1707060 202 
1707404 186 
1707734 172 
1708050 186 
1708380 216 
1708738 204 
1709084 194 
1709422 166 
1709730 162 
1710034 188 
1710366 160 
1710668 300 
1711172 162 
1711474 200 
1711818 190 
1712150 300 
1713272 162 
1713576 184 
1713904 184 
1714232 184 
1714560 186 
1714888 186 
1715216 238 
1715592 212 
1715948 264 
1716352 188 
1716684 188 
1717014 262 
1717420 278 
1717838 206 
1718186 160 
1718486 168 
1718800 166 
1719108 208 
1719460 176 
1719780 232 
1720156 300 
1720644 232 
1721016 184 
1721342 188 
1721850 284 
1722272 164 
1722582 184 
1722908 162 
1723214 186 
1723542 300 
1723992 276 
1724412 258 
1724814 240 
1725198 208 
1725548 190 
1725882 284 
1726308 260 
1726710 274 
1727126 238 
1727506 262 
1727916 252 
1728312 244 
1728700 260 
1729100 196 
1729436 172 
1729750 278 
1730172 276 
1730590 234 
1730968 262 
1731376 244 
1731766 238 
1732144 236 
1732520 234 
1732900 228 
1733270 212 
1733624 208 
1733982 226 
1734350 266 
1734760 158 
1735062 164 
1735366 300 
1736564 240 
1736948 230 
1737320 300 
1737810 164 
1738116 194 
1738452 164 
1738756 236 
1739134 224 
1739500 170 
1739812 232 
1740186 162 
1740498 206 
1740846 176 
1741162 170 
1741474 186 
1741806 262 
1742210 278 
1742634 240 
1743016 186 
1743350 162 
1743654 162 
1743960 234 
1744334 166 
1744644 162 
1744946 204 
1745296 156 
1745594 202 
1745944 160 
1746244 172 
1746558 180 
1746882 202 
1747224 160 
1747528 160 
1747834 158 
1748136 164 
1748450 166 
1748760 190 
1749252 164 
1749562 164 
1749916 218 
1750284 210 
1750638 210 
1750998 172 
1751318 168 
1751650 168 
1751968 300 
1753078 222 
1753450 166 
1753766 184 
1754098 168 
1754414 158 
1754722 174 
1755044 190 
1755384 296 
1755840 204 
1756210 212 
1756588 196 
1756936 190 
1757284 208 
1757640 208 
1758000 208 
1758366 264 
1758772 204 
1759134 256 
1759534 208 
1759890 174 
1760212 188 
1760558 172 
1760884 172 
1761204 194 
1761608 196 
1761952 230 
1762342 246 


==> data/out_trustzone.csv <==
Time Access Hit
2594 184 
3698 170 
5069 172 
6202 167 
7536 167 
8621 170 
10493 171 
11621 170 
12998 170 
14090 218 
15432 170 
16517 183 
17894 300 
19500 172 
20821 173 
21974 172 
23338 205 
24507 171 
25865 183 
27556 197 
29038 167 
30166 167 
31493 170 
32616 172 
33974 172 
35062 202 
37152 167 
38249 170 
39610 167 
40714 210 
42111 171 
43212 167 
44534 300 
46402 167 
47758 210 
48922 203 
50402 172 
51492 261 
52908 167 
54521 172 
55850 170 
56981 171 
58306 167 
59422 167 
60785 171 
61884 172 
63699 173 
64789 171 
66170 208 
67294 203 
68700 167 
69826 208 
71280 300 
72917 172 
74244 172 
75459 171 
76786 169 
77885 172 
79212 167 
80894 210 
82282 167 
83367 171 
84701 171 
85790 170 
87159 171 
88248 170 
90063 173 
91188 167 
92530 210 
93689 191 
95038 203 
96202 215 
97572 210 
99242 170 
100570 172 
101712 170 
103145 183 
104244 172 
105685 211 
106850 300 
108623 173 
109753 171 
111132 167 
112251 171 
113585 171 
114752 192 
116525 174 
117698 170 
119019 171 
120121 173 
121445 171 
122612 168 
123970 210 
125609 171 
127022 170 
128184 172 
129519 171 
130608 167 
131993 171 
133116 210 
135084 167 
136182 170 
137506 167 
138602 172 
139968 167 
141063 173 
142382 300 
143942 170 
145306 215 
146480 169 
147809 172 
148944 167 
150278 170 
151992 174 
153338 186 
154520 207 
155890 167 
156974 182 
158343 171 
159514 203 
161458 167 
162596 212 
163959 183 
165060 167 
166417 183 
167518 208 
168891 171 
170413 173 
171768 167 
172896 172 
174250 203 
175369 171 
176739 171 
177866 300 
179794 167 
180891 171 
182216 168 
183317 171 
184671 171 
185801 169 
187752 184 
188854 167 
190212 167 
191300 168 
192636 172 
193762 210 
195166 203 
196958 172 
198281 170 
199383 173 
200712 210 
201910 203 
203312 168 
204526 300 
206427 171 
207516 170 
208932 167 
210017 170 
211390 167 
212474 172 
214330 174 
215422 222 
216831 172 
217913 184 
219242 170 
220361 172 
221688 210 
223397 172 
224787 183 
225889 173 
227216 180 
228314 170 
229721 172 
230854 167 
232730 170 
233854 210 
235248 167 
236367 169 
237737 171 
238862 184 
240193 300 
241755 173 
243084 170 
244179 172 
245537 170 
246650 170 
247971 173 
249111 300 
250896 167 
251981 171 
253402 167 
254486 172 
255819 173 
256908 170 
258713 174 
259817 229 
261238 167 
262323 183 
263693 170 
264828 167 
266158 210 
267838 169 
269165 243 
270327 172 
271654 215 
272823 171 
274191 173 
275316 167 
277169 171 
278297 170 
279756 172 
280966 217 
282344 168 
283551 173 
285326 174 
286434 170 
287760 167 
288855 171 
290177 171 
291317 171 
292683 183 
294218 174 
295572 167 
296691 173 
298030 210 
299237 171 
300637 171 
301766 170 
303680 169 
304786 167 
306154 203 
307287 171 
308612 210 
309780 210 
311168 300 
312874 169 
314249 171 
315338 170 
316694 172 
317782 203 
319200 167 
320894 186 
322294 210 
323434 203 
324793 173 
325947 171 
327274 210 
328488 172 
330360 210 
331524 210 
332969 171 
334136 168 
335470 167 
336599 209 
337971 300 
339720 172 
341043 171 
342144 172 
343508 167 
344676 167 
345998 170 
347746 169 
349117 211 
350326 169 
351732 172 
352817 171 
354254 170 
355418 170 
357471 171 
358647 171 
359969 170 
361070 170 
362391 171 
363492 167 
365350 203 
366471 171 
367803 173 
368894 170 
370263 171 
371352 170 
372756 172 
374309 174 
375674 170 
376838 225 
378218 210 
379346 184 
380688 167 
381845 172 
383657 170 
384756 172 
386078 172 
387218 172 
388546 217 
389722 208 
391058 182 
392616 172 
393855 171 
394980 167 
396350 170 
397433 171 
398700 210 
399828 167 
401751 171 
402910 169 
404268 172 
405408 167 
406766 210 
407906 170 
409778 186 
410924 169 
412306 203 
413468 169 
414886 169 
415971 171 
417305 171 
418954 236 
420377 171 
421465 183 
422799 171 
423974 172 
425304 170 
426406 169 
428249 171 
429349 171 
430712 180 
431846 172 
433169 183 
434343 171 
435674 300 
437268 172 
438610 210 
439817 170 
441242 170 
442406 187 
443748 167 
445334 186 
446676 170 
447778 169 
449066 172 
450166 167 
451488 172 
452628 172 
454524 167 
455609 170 
457011 173 
458101 173 
459435 173 
460524 167 
461858 172 
463397 258 
464811 171 
465898 215 
467268 170 
468442 169 
469793 171 
470894 170 
472659 171 
473758 169 
475157 203 
476280 210 
477610 215 
478781 170 
480142 300 
481707 171 
483108 167 
484227 171 
485597 171 
486722 170 
488054 172 
489142 300 
491084 169 
492183 171 
493505 171 
494606 170 
495927 171 
497067 171 
499131 173 
500302 172 
501674 170 
502878 170 
504250 167 
505334 172 
506679 173 
508226 172 
509585 171 
510686 170 
512072 169 
513214 167 
514560 210 
515700 300 
517587 171 
518758 169 
520095 173 
521222 170 
522543 171 
523632 170 
525425 174 
526517 171 
527854 203 
528974 211 
530340 210 
531468 179 
532808 169 
534312 224 
535730 170 
536870 170 
538191 172 
539297 171 
540586 300 
541848 172 
543701 171 
544829 171 
546099 171 
547188 167 
548494 167 
549578 172 
550896 170 
552555 183 
553892 167 
555034 205 
556393 171 
557496 172 
558862 210 
560002 169 
561768 186 
562872 172 
564194 184 
565294 172 
566621 183 
567721 171 
569098 300 
570646 208 
572019 171 
573147 171 
574524 170 
575609 171 
576986 187 
578679 186 
580022 170 
581122 167 
582420 170 
583524 167 
584882 170 
586022 210 
587897 172 
588986 172 
590316 167 
591401 171 
592754 170 
593842 203 
595213 173 
596770 169 
598010 170 
599174 223 
600456 167 
601575 183 
602909 171 
603997 183 
605727 171 
606867 171 
608134 167 
609231 208 
610496 168 
611633 171 
612949 173 
614544 172 
615917 172 
617043 171 
618278 170 
619366 210 
620775 171 
621864 170 
623727 171 
624891 253 
626340 167 
627425 184 
628766 170 
629942 170 
631263 300 
632822 172 
634145 170 
635247 173 
636507 171 
637608 167 
638930 256 
640104 300 
642171 171 
643260 167 
644669 171 
645792 167 
647150 170 
648274 272 
650225 171 
651365 171 
652681 173 
653782 169 
655140 167 
656237 171 
657598 202 
659210 170 
660622 167 
661708 172 
663041 171 
664164 210 
665609 171 
666773 300 
668700 210 
669879 171 
671201 171 
672341 171 
673690 167 
674787 171 
676745 172 
677833 173 
679212 167 
680331 173 
681711 173 
682802 170 
684135 171 
685658 172 
686993 171 
688082 249 
689494 210 
690773 171 
692098 210 
693274 167 
695122 229 
696274 167 
697635 183 
698736 170 
700133 171 
701223 172 
703119 173 
704210 170 
705543 171 
706670 172 
708005 171 
709128 268 
710592 172 
712096 184 
713434 167 
714531 171 
715853 171 
716988 172 
718311 171 
719403 171 
721234 169 
722319 173 
723651 173 
724742 172 
726154 169 
727275 171 
728609 171 
730104 172 
731446 203 
732566 234 
733956 170 
735084 179 
736558 166 
738000 300 
739959 197 
741178 186 
742634 187 
743904 218 
745260 254 
746434 167 
748140 172 
749283 171 
750512 193 
751659 171 
752894 170 
754018 167 
755280 191 
756842 187 
758134 203 
759432 191 
760654 227 
765372 191 
766594 167 
767676 227 
768934 167 
770018 225 
771269 171 
772354 229 
773609 300 
775140 167 
776338 167 
777432 167 
778623 171 
779722 167 
780922 167 
782050 167 
783807 171 
784932 167 
786130 167 
787270 167 
788465 169 
789610 167 
790805 171 
792444 167 
793635 183 
794734 167 
795934 179 
797030 170 
798230 182 
799325 169 
801063 185 
802164 167 
803379 171 
804466 167 
805721 171 
806806 167 
808061 171 
809148 300 
810761 171 
811848 170 
813063 171 
814145 171 
815355 171 
816442 166 
817694 170 
819218 174 
820421 171 
821506 226 
822759 171 
823841 231 
825106 167 
826188 225 
827894 170 
828989 171 
830189 171 
831288 167 
832481 171 
833580 167 
834773 170 
836453 172 
837668 174 
838777 190 
839993 171 
841097 171 
842292 167 
843442 166 
844635 300 
846202 167 
847394 182 
848489 171 
849686 182 
850781 171 
851976 179 
853070 170 
854775 171 
855862 167 
857074 167 
858158 170 
859370 170 
860453 169 
861662 170 
863153 172 
864365 171 
865452 167 
866674 166 
867756 167 
868971 171 
870058 166 
871282 300 
872810 170 
874034 170 
875117 171 
876384 167 
877466 170 
878700 167 
879783 171 
881501 171 
882578 182 
883805 171 
884890 179 
886109 171 
887196 179 
888401 171 
890062 167 
891254 170 
892349 171 
893549 171 
894658 167 
895853 171 
896993 171 
898673 172 
899774 170 
900970 167 
902066 170 
903266 170 
904361 171 
905558 170 
906653 171 
908302 179 
909396 167 
910587 183 
911686 169 
912893 220 
914038 167 
915230 182 
916766 170 
918060 167 
919143 171 
920402 170 
921483 171 
922742 170 
923825 169 
925659 171 
926746 167 
927962 170 
929043 171 
930257 171 
931342 167 
932558 170 
934215 186 
935426 170 
936514 167 
937709 171 
938854 167 
940052 168 
941194 166 
942413 300 
944114 170 
945339 169 
946433 171 
947628 170 
948756 167 
949959 171 
951096 167 
952769 183 
953866 167 
955061 183 
956160 165 
957353 183 
958452 167 
959652 115 1
961176 167 
962525 171 
963610 167 
964865 171 
965952 167 
967210 167 
968292 167 
970128 167 
971211 169 
972420 170 
973503 171 
974710 167 
975792 167 
976995 171 
978082 300 
979706 170 
980787 183 
981998 170 
983081 183 
984293 171 
985378 179 
986585 195 
988227 195 
989486 172 
990626 172 
991853 171 
992952 167 
994176 167 
995292 167 
996998 261 
998174 170 
999372 227 
1000515 171 
1001739 200 
1002855 171 
1004081 198 
1005650 170 
1006860 167 
1007942 170 
1009200 167 
1010283 171 
1011674 170 
1012757 171 
1014502 167 
1015584 167 
1016806 167 
1017890 165 
1019150 170 
1020233 171 
1021488 167 
1023134 184 
1024349 171 
1025446 167 
1026641 171 
1027788 167 
1028988 167 
1030128 167 
1031326 300 
1032879 171 
1034078 170 
1035171 171 
1036370 170 
1037465 169 
1038661 171 
1039757 171 
1041432 167 
1042527 171 
1043727 171 
1044826 167 
1046026 167 
1047122 165 
1048318 167 
1049858 170 
1051058 182 
1052153 171 
1053351 183 
1054445 171 
1055643 183 
1056737 171 
1057935 300 
1059506 165 
1060714 167 
1064245 171 
1065504 167 
1066587 171 
1068278 170 
1069361 170 
1070633 171 
1071720 167 
1072971 171 
1074058 166 
1075318 167 
1077000 167 
1078191 171 
1079290 166 
1080490 167 
1081613 169 
1082813 169 
1083953 171 
1085597 171 
1086696 167 
1087896 167 
1088991 171 
1090191 171 
1091290 166 
1092490 167 
1093587 300 
1095324 232 
1096469 170 
1097667 229 
1098807 171 
1100007 229 
1101147 171 
1102346 300 
1104123 171 
1105334 170 
1106415 171 
1107629 171 
1108714 167 
1109969 171 
1111056 165 
1112918 170 
1114001 170 
1115213 171 
1116300 165 
1117505 171 
1118592 167 
1119795 171 
1121470 167 
1122665 170 
1123764 165 
1124957 171 
1126082 170 
1127283 171 
1128422 165 
1130074 167 
1131170 170 
1132369 171 
1133465 169 
1134665 171 
1135764 165 
1136957 171 
1138058 300 
1139679 171 
1140773 171 
1141971 171 
1143070 167 
1144270 167 
1145366 165 
1146562 167 
1148148 165 
1149341 183 
1150440 167 
1151633 183 
1152732 167 
1153930 179 
1155024 167 
1156733 171 
1157818 167 
1159022 170 
1160105 171 
1161317 171 
1162404 165 
1163609 171 
1164696 300 
1166314 166 
1167396 167 
1168606 167 
1169688 167 
1170922 167 
1172006 165 
1173214 167 
1174769 171 
1175993 171 
1177080 167 
1178304 167 
1179387 171 
1180630 167 
1181712 167 
1183433 171 
1184592 167 
1185783 171 
1186932 167 
1188123 171 
1189272 167 
1190465 171 
1192001 186 
1193220 167 
1194314 170 
1195539 171 
1196633 171 
1197862 167 
1198956 167 
1200178 300 
1201709 171 
1202909 171 
1204006 167 
1205201 171 
1206300 167 
1207500 167 
1208595 169 
1210334 170 
1211415 171 
1212674 174 
1213810 167 
1215015 171 
1216097 171 
1217355 171 
1218946 167 
1220237 171 
1221324 170 
1222575 171 
1223660 168 
1224915 171 
1226002 167 
1227831 171 
1228918 178 
1230154 167 
1231238 177 
1232446 167 
1233530 182 
1234766 170 
1236442 181 
1237654 167 
1238750 165 
1239946 167 
1241043 171 
1242245 171 
1243370 170 
1244568 300 
1246342 167 
1247558 182 
1248653 170 
1249851 183 
1250945 171 
1252143 217 
1253271 171 
1254977 171 
1256062 167 
1257293 171 
1258378 167 
1259585 171 
1260672 170 
1261884 167 
1263408 167 
1264706 170 
1265787 171 
1267046 170 
1268129 171 
1269384 167 
1270467 169 
1272290 170 
1273373 183 
1274609 171 
1275696 179 
1276930 166 
1278012 179 
1279246 167 
1280897 186 
1282116 170 
1283211 169 
1284435 171 
1285529 171 
1286758 167 
1287854 165 
1289066 300 
1290636 172 
1291838 162 
1292928 167 
1294128 167 
1295223 169 
1296447 171 
1297541 171 
1299442 167 
1300524 167 
1301734 167 
1302816 167 
1304050 167 
1305134 165 
1306366 167 
1307882 170 
1309174 166 
1310256 167 
1311514 167 
1312596 167 
1313854 167 
1314938 170 
1316715 171 
1317797 183 
1319007 171 
1320094 179 
1321306 167 
1322390 182 
1323626 170 
1324709 300 
1326372 167 
1327467 169 
1328676 167 
1329771 171 
1330971 171 
1332070 166 
1333263 171 
1334801 169 
1336001 171 
1337098 167 
1338293 171 
1339390 167 
1340585 171 
1341684 167 
1343398 236 
1344550 167 
1345742 232 
1346885 171 
1348085 229 
1349225 171 
1350430 224 
1352042 172 
1353254 170 
1354337 169 
1355546 170 
1356629 171 
1357841 171 
1358928 167 
1360140 300 
1365834 171 
1367031 183 
1368130 167 
1369798 186 
1370897 171 
1372109 171 
1373196 167 
1374432 167 
1375515 171 
1376770 167 
1377852 300 
1379676 167 
1380759 171 
1381971 171 
1383058 166 
1384270 167 
1385352 167 
1386586 167 
1388201 171 
1389401 171 
1390541 171 
1391746 167 
1392881 169 
1394078 170 
1395221 171 
1397174 170 
1398269 171 
1399469 171 
1400568 167 
1401768 167 
1402863 169 
1404063 171 
1405778 170 
1406988 167 
1408070 170 
1409283 171 
1410365 171 
1411606 167 
1412688 167 
1414325 184 
1415426 170 
1416638 170 
1417721 169 
1418933 171 
1420018 167 
1421237 171 
1422324 300 
1424126 170 
1425209 169 
1426421 171 
1427506 167 
1428711 169 
1429793 171 
1431051 171 
1432670 170 
1433870 170 
1435010 170 
1436208 167 
1437350 177 
1438587 200 
1439715 171 
1441452 167 
1442570 170 
1443771 171 
1444911 171 
1446111 171 
1447251 171 
1448453 169 
1450058 170 
1451259 183 
1452353 171 
1453551 183 
1454645 171 
1455843 183 
1456942 166 
1458675 185 
1459776 165 
1461024 167 
1462107 169 
1463366 165 
1464447 171 
1465706 170 
1466787 300 
1468563 171 
1469645 171 
1470855 171 
1471942 166 
1473178 167 
1474262 165 
1475513 171 
1477032 177 
1478237 171 
1479324 179 
1480527 171 
1481609 183 
1482819 171 
1483901 183 
1485626 170 
1486766 170 
1487967 169 
1489107 169 
1490355 171 
1491447 171 
1492671 171 
1494226 167 
1495457 171 
1496556 165 
1497773 171 
1498872 167 
1500096 167 
1501191 171 
1502415 300 
1503965 171 
1505220 167 
1506302 170 
1507560 167 
1508643 171 
1509902 170 
1510983 171 
1512768 172 
1513862 174 
1515183 171 
1516270 167 
1517482 167 
1518566 170 
1519802 170 
1521444 179 
1522678 167 
1523762 182 
1524998 170 
1526081 183 
1527317 171 
1528404 179 
1530087 171 
1531236 167 
1532458 167 
1533574 167 
1534793 171 
1535916 165 
1537133 171 
1538717 172 
1539941 169 
1541038 167 
1542257 171 
1543354 167 
1544573 171 
1545672 165 
1546889 300 
1548554 170 
1549790 170 
1550873 171 
1552109 171 
1553196 167 
1554432 167 
1555515 171 
1557276 165 
1558358 170 
1559592 167 
1560674 170 
1561932 167 
1563015 171 
1564270 167 
1565882 182 
1567119 171 
1568201 183 
1569435 171 
1570517 183 
1571763 171 
1572850 179 
1574534 170 
1575701 171 
1576930 166 
1578041 171 
1579263 171 
1580379 171 
1581605 171 
1583162 170 
1584387 171 
1585481 171 
1586710 167 
1587804 167 
1589026 169 
1590159 171 
1591382 300 
1592909 171 
1594154 165 
1595235 169 
1596494 165 
1597575 171 
1598834 170 
1599915 171 
1601655 171 
1602737 171 
1603978 167 
1605060 167 
1606294 167 
1607378 165 
1608610 167 
1610098 167 
1611317 171 
1612404 165 
1613621 171 
1614708 167 
1615954 167 
1617036 167 
1618706 172 
1619789 181 
1621025 171 
1622110 179 
1623341 171 
1624428 179 
1625664 167 
1626747 300 
1628522 170 
1629622 167 
1630841 171 
1631940 167 
1633179 171 
1634273 171 
1635507 171 
1637081 169 
1638302 218 
1639433 171 
1640657 203 
1641771 171 
1642995 205 
1644111 171 
1645911 171 
1646993 171 
1648330 167 
1649414 170 
1650626 170 
1651709 169 
1652933 171 
1654493 171 
1655727 171 
1656814 166 
1658066 170 
1659147 171 
1660406 170 
1663944 191 
1665178 167 
1666262 165 
1667470 167 
1668553 171 
1669769 171 
1670854 167 
1672714 167 
1673810 170 
1675010 170 
1676105 171 
1677305 171 
1678406 170 
1679607 169 
1681167 171 
1682367 171 
1683466 167 
1684666 167 
1685762 170 
1686962 170 
1688055 171 
1689792 213 
1690920 167 
1692142 203 
1693262 165 
1694458 227 
1695602 170 
1696802 225 
1697942 300 
1699788 167 
1700870 170 
1702107 169 
1703189 171 
1704420 167 
1705503 171 
1706762 300 
1708551 176 
1709758 167 
1710840 232 
1712098 167 
1713182 230 
1714442 170 
1715525 227 
1717258 167 
1718352 167 
1719550 167 
1720646 170 
1721846 170 
1722941 169 
1724141 170 
1725686 170 
1726887 171 
1727981 171 
1729186 166 
1730280 167 
1731502 167 
1732596 167 
1734238 236 
1735385 171 
1736585 229 
1737732 172 
1738992 179 
1740087 171 
1741287 207 
1742410 300 
1744056 167 
1745138 170 
1746351 169 
1747433 171 
1748645 171 
1749732 167 
1750958 165 
1752543 171 
1753745 171 
1754830 167 
1756037 171 
1757122 167 
1758329 171 
1759416 165 
1761171 171 
1762258 167 
1763465 171 
1764550 167 
1765757 171 
1766842 167 
1768061 171 
1769146 300 
1770795 171 
1771877 183 
1773094 167 
1774176 179 
1775410 167 
1776492 179 
1777726 167 
1779314 170 
1780539 171 
1781652 167 
1782850 167 
1783994 165 
1785214 167 
1786334 170 
1788123 181 
1789215 171 
1790415 229 
1791555 171 
1792781 203 
1793897 171 
1795097 227 
1796712 167 
1798034 170 
1799117 171 
1800375 171 
1801457 171 
1802715 171 
1803797 171 
1805474 172 
1806562 167 
1807901 171 
1808988 167 
1810203 171 
1811285 171 
1812538 174 
1814232 186 
1815490 167 
1816584 167 
1817822 170 
1818915 171 
1820153 171 
1821250 167 
1822488 300 
1824051 171 
1825294 167 
1826391 171 
1827634 167 
1828730 170 
1829942 170 
1831070 170 
1832870 170 
1833953 169 
1835210 170 
1836293 171 
1837551 171 
1838633 171 
1839891 171 
1841438 170 
1842689 171 
1843774 167 
1845024 167 
1846107 169 
1847355 171 
1848442 167 
1850302 166 
1851384 179 
1852606 167 
1853688 179 
1854938 170 
1856019 183 
1857269 171 
1859134 167 
1860372 167 
1861493 171 
1862736 167 
1863838 167 
1865074 167 
1866178 167 
1867978 167 
1869060 167 
1870318 167 
1871402 170 
1872658 167 
1873742 170 
1874998 166 
1876493 171 
1877722 167 
1878804 167 
1880054 170 
1881135 171 
1882361 171 
1883446 167 
1884696 300 
1886189 171 
1887435 171 
1888524 167 
1889870 174 
1890962 170 
1892189 171 
1893276 165 
1895055 171 
1896154 167 
1897366 167 
1898462 170 
1899677 171 
1900776 165 
1901988 167 
1903670 170 
1904885 171 
1905982 167 
1907196 167 
1908302 170 
1909515 171 
1910643 171 
1912330 179 
1913426 170 
1914638 182 
1915733 171 
1916952 179 
1918046 170 
1919259 183 
1920878 172 
1922110 167 
1923194 170 
1924416 167 
1925498 170 
1926756 167 
1927838 170 
1929096 300 
1930642 167 
1931916 165 
1932998 170 
1934259 171 
1935341 171 
1936596 167 
1937679 171 
1939503 171 
1940597 171 
1941840 167 
1942935 171 
1944154 167 
1945250 165 
1946462 170 
1948119 171 
1949362 167 
1950456 167 
1951666 167 
1952770 167 
1953982 167 
1955110 167 
1956768 179 
1957863 169 
1959075 183 
1960169 171 
1963712 184 
1965338 172 
1966575 171 
1967657 171 
1968946 167 
1970030 170 
1971257 171 
1972342 167 
1973561 300 
1975085 171 
1976379 171 
1977466 167 
1978714 167 
1979798 170 
1981073 171 
1982160 165 
1983950 170 
1985043 171 
1986257 171 
1987354 167 
1988568 167 
1989674 170 
1990911 171 
1992566 170 
1993781 171 
1994897 171 
1996116 167 
1997237 171 
1998456 167 
1999575 171 
2001375 171 
2002457 171 
2003715 171 
2004797 171 
2006055 171 
2007142 167 
2008397 171 
2010230 170 
2011479 169 
2012561 171 
2013828 167 
2014911 171 
2016158 170 
2017239 171 
2019063 171 
2020162 166 
2021374 167 
2022468 167 
2023682 170 
2024782 167 
2025994 167 
2027580 186 
2028814 166 
2029908 167 
2031146 170 
2032239 171 
2033458 167 
2034554 170 
2035769 300 
2037339 173 
2038587 210 
2039712 167 
2040926 182 
2042019 171 
2043233 183 
2044330 167 
2046266 170 
2047349 171 
2048604 167 
2049686 170 
2050911 171 
2051993 171 
2053222 167 
2054763 171 
2055989 171 
2057074 167 
2058300 167 
2059382 170 
2060621 171 
2061708 167 
2063391 171 
2064566 170 
2065781 171 
2066906 170 
2068121 171 
2069247 171 
2070466 167 
2071994 184 
2073226 167 
2074322 170 
2075537 171 
2076634 167 
2077841 171 
2078940 167 
2080152 300 
2081724 167 
2082938 247 
2084102 170 
2085317 210 
2086442 170 
2087679 188 
2088783 171 
2090583 169 
2091665 171 
2092920 167 
2094003 171 
2095262 165 
2096343 171 
2097602 170 
2099208 167 
2100432 167 
2101515 171 
2102751 171 
2103838 167 
2105093 171 
2106178 167 
2107865 171 
2109034 166 
2110246 167 
2111374 167 
2112617 172 
2113730 172 
2114945 171 
2116503 185 
2117734 167 
2118828 167 
2120042 170 
2121135 171 
2122378 167 
2123474 170 
2124713 300 
2126249 171 
2127495 183 
2128594 167 
2129818 178 
2130910 167 
2132105 231 
2133250 167 
2135050 167 
2136134 165 
2137390 167 
2138474 170 
2139725 171 
2140812 167 
2142070 167 
2143666 167 
2144885 171 
2145970 167 
2147201 171 
2148288 165 
2149541 171 
2150628 167 
2152433 171 
2153532 165 
2154725 171 
2155839 169 
2157063 171 
2158179 171 
2159410 167 
2161071 185 
2162290 166 
2163408 167 
2164630 167 
2165746 167 
2166946 167 
2168086 167 
2169951 185 
2171050 167 
2172257 171 
2173342 167 
2174561 171 
2175646 167 
2176906 166 
2177988 300 
2179658 170 
2180739 171 
2181953 169 
2183038 167 
2184269 171 
2185354 167 
2186561 171 
2188092 167 
2189350 188 
2190468 167 
2191670 170 
2192751 171 
2194010 170 
2195093 169 
2196756 167 
2197839 181 
2199051 171 
2200133 183 
2201350 167 
2202432 179 
2203642 167 
2204724 300 
2206385 171 
2207482 167 
2208677 171 
2209776 165 
2210969 171 
2212068 167 
2213268 167 
2214840 167 
2216038 167 
2217134 165 
2218330 167 
2219426 170 
2220626 170 
2221721 171 
2223377 232 
2224524 167 
2225715 234 
2226866 165 
2228062 227 
2229206 170 
2230397 232 
2232012 172 
2233227 171 
2234314 166 
2235526 167 
2236608 167 
2237818 167 
2238902 170 
2240114 300 
2241708 167 
2242978 167 
2244060 167 
2255067 171 
2256154 222 
2257406 170 
2258979 171 
2260176 167 
2261271 300 
2264818 167 
2265914 170 
2267582 170 
2268720 167 
2269913 171 
2271060 167 
2272258 167 
2273402 170 
2274602 170 
2275742 300 
2277372 179 
2278466 170 
2279664 179 
2280759 171 
2281956 179 
2283051 171 
2284251 207 
2285873 171 
2287080 167 
2288162 170 
2289372 167 
2290454 170 
2291664 167 
2292747 171 
2294510 170 
2295593 171 
2296995 171 
2298082 167 
2299325 169 
2300410 167 
2301665 171 
2303150 182 
2304363 169 
2305445 183 
2306657 171 
2307744 179 
2308954 166 
2310036 179 
2311246 300 
2313012 167 
2314210 167 
2315304 167 
2316502 167 
2317596 167 
2318794 167 
2319938 170 
2321640 263 
2322819 171 
2324019 224 
2325159 171 
2326361 222 
2327498 170 
2328698 225 
2330328 167 
2331538 167 
2332622 165 
2333830 167 
2334914 170 
2336126 170 
2337214 167 
2338978 169 
2340063 171 
2341306 167 
2342390 165 
2343610 167 
2344694 170 
2345952 167 
2347546 181 
2348758 167 
2349840 179 
2351050 167 
2352134 196 
2353358 170 
2354439 231 
2355701 300 
2357271 171 
2358471 171 
2359570 166 
2360763 171 
2361862 167 
2363062 167 
2364158 170 
2365877 171 
2367015 171 
2368215 171 
2369355 171 
2370555 171 
2371694 170 
2372894 170 
2374488 167 
2375698 179 
2376792 167 
2377990 179 
2379084 167 
2380282 179 
2381378 165 
2383133 186 
2384235 169 
2385468 167 
2386551 171 
2387806 167 
2388890 165 
2390148 165 
2391230 300 
2393018 165 
2394099 171 
2395325 169 
2396410 167 
2397622 167 
2398706 170 
2399964 167 
2401577 171 
2402782 167 
2403917 169 
2405141 171 
2406257 171 
2407457 171 
2408597 171 
2410346 170 
2411482 167 
2412734 174 
2413863 173 
2415070 166 
2416164 167 
2417362 167 
2418951 171 
2420150 182 
2421245 171 
2422445 183 
2423544 165 
2424737 183 
2425836 167 
2427562 186 
2428659 171 
2429933 171 
2431018 167 
2432273 171 
2433360 167 
2434611 171 
2435698 300 
2437455 169 
2438537 171 
2439744 167 
2440826 170 
2442087 171 
2443174 166 
2444427 171 
2445915 183 
2447129 171 
2448214 179 
2449421 171 
2450506 179 
2451713 171 
2452800 179 
2454528 167 
2455678 167 
2456897 171 
2458018 167 
2459237 171 
2460360 167 
2461582 166 
2463288 172 
2464517 183 
2465616 167 
2466840 179 
2467935 171 
2469159 186 
2470262 165 
2472190 179 
2473286 170 
2474522 170 
2475605 169 
2476841 171 
2477928 165 
2479162 166 
2480244 300 
2481915 171 
2483002 167 
2484226 167 
2485310 170 
2486568 167 
2487650 170 
2488908 174 
2490514 191 
2491766 170 
2492904 165 
2494121 171 
2495220 167 
2496442 166 
2497534 166 
2499209 169 
2500306 167 
2501532 165 
2502626 170 
2503851 169 
2504945 171 
2506176 167 
2507835 171 
2509061 183 
2510160 165 
2511377 183 
2512476 167 
2513700 179 
2514795 171 
2516462 186 
2517562 167 
2518865 171 
2519952 167 
2521210 167 
2522292 167 
2523550 167 
2524634 300 
2526353 171 
2527440 167 
2528691 171 
2529773 171 
2531031 171 
2532118 167 
2533370 170 
2534979 169 
2536203 171 
2537319 171 
2538550 167 
2539659 171 
2540885 171 
2541999 171 
2543854 167 
2544950 170 
2546174 170 
2547269 171 
2548500 167 
2549595 169 
2550819 171 
2552316 167 
2553538 179 
2554634 165 
2555858 182 
2556953 169 
2558177 183 
2559276 165 
2560956 179 
2564474 170 
2565710 170 
2566793 171 
2568036 167 
2569119 300 
2570813 169 
2571898 167 
2573162 170 
2574245 171 
2575500 167 
2576582 170 
2577840 300 
2579501 171 
2580732 167 
2581826 170 
2583058 166 
2584152 167 
2585374 167 
2586468 167 
2588280 167 
2589375 169 
2590599 171 
2591688 167 
2592914 170 
2594030 165 
2595254 170 
2596814 170 
2598039 183 
2599133 171 
2600355 183 
2601454 166 
2602682 182 
2603775 171 
2605421 184 
2606522 170 
2607802 166 
2608884 167 
2610142 167 
2611224 167 
2612482 167 
2613566 300 
2615350 167 
2616432 167 
2617642 167 
2618724 167 
2619958 167 
2621042 170 
2622293 300 
2624184 165 
2625377 171 
2626524 167 
2627722 167 
2628866 165 
2630086 167 
2631206 300 
2632947 224 
2634087 171 
2635287 224 
2636426 170 
2637635 216 
2638812 172 
2640012 179 
2641524 167 
2642734 167 
2643816 167 
2645019 171 
2646106 167 
2647318 167 
2648402 165 
2650080 167 
2651162 170 
2652375 169 
2653457 171 
2654698 166 
2655780 167 
2656990 167 
2658072 300 
2659754 170 
2660837 169 
2662082 170 
2663165 171 
2664423 171 
2665505 171 
2666763 300 
2668397 171 
2669597 171 
2670720 167 
2671920 167 
2673060 167 
2674251 171 
2675402 165 
2677152 167 
2678283 171 
2679483 171 
2680623 171 
2681822 170 
2682962 170 
2684162 170 
2685722 170 
2686920 179 
2688015 171 
2689215 183 
2690314 166 
2691514 179 
2692608 167 
2694278 182 
2695373 171 
2696585 171 
2697672 165 
2698877 171 
2699964 167 
2701176 167 
2702259 300 
2704049 171 
2705134 167 
2706365 171 
2707452 167 
2708710 167 
2709792 167 
2711050 167 
2712598 179 
2713826 174 
2714933 183 
2716143 171 
2717225 198 
2718447 171 
2719529 234 
2721202 167 
2722298 170 
2723498 170 
2724593 169 
2725793 171 
2726890 167 
2728085 171 
2729230 300 
2730850 167 
2731944 167 
2733142 167 
2734238 165 
2735434 167 
2736519 171 
2737718 170 
2739262 167 
2740457 171 
2741556 165 
2742749 171 
2743848 167 
2745048 167 
2746152 167 
2747842 179 
2748938 170 
2750138 182 
2751233 171 
2752433 183 
2753532 165 
2754725 183 
2755824 300 
2757478 167 
2758560 167 
2759763 171 
2760850 167 
2762055 171 
2763142 167 
2764349 171 
2766048 167 
2767251 171 
2768338 166 
2769554 170 
2770635 171 
2771897 171 
2772982 167 
2774988 167 
2776082 170 
2777295 171 
2778389 171 
2779606 167 
2780715 171 
2781934 167 
2783458 167 
2784672 165 
2785766 170 
2786981 171 
2788080 167 
2789302 188 
2790425 171 
2792043 169 
2793135 171 
2794354 167 
2795450 170 
2796665 171 
2797762 167 
2798976 167 
2800070 300 
2801870 170 
2802953 169 
2804177 171 
2805262 167 
2806488 167 
2807570 170 
2808802 166 
2810331 171 
2811569 169 
2812654 167 
2813878 167 
2814962 170 
2816189 171 
2817276 165 
2819014 167 
2820096 167 
2821318 167 
2822402 165 
2823622 167 
2824706 170 
2825933 171 
2827560 186 
2828794 167 
2829890 165 
2831102 170 
2832206 170 
2833421 171 
2834546 170 
2835759 300 
2837295 171 
2838507 171 
2839606 167 
2840818 167 
2841914 170 
2843129 171 
2844226 167 
2845884 261 
2847060 167 
2848274 211 
2849402 165 
2850614 211 
2851742 170 
2852957 208 
2854536 167 
2855762 165 
2856843 171 
2858074 167 
2859158 165 
2860382 170 
2863683 195 
2864969 171 
2866056 165 
2867309 171 
2868396 167 
2869649 169 
2870734 167 
2872378 167 
2873462 170 
2874689 171 
2875776 165 
2877000 167 
2878082 170 
2879307 171 
2880886 169 
2882114 170 
2883197 169 
2884430 170 
2885513 171 
2886771 171 
2887853 171 
2889111 300 
2890714 167 
2891952 167 
2893056 165 
2894268 167 
2895396 167 
2896606 167 
2897736 167 
2899416 165 
2900510 170 
2901725 171 
2902824 167 
2904036 167 
2905131 169 
2906343 171 
2907890 165 
2909098 238 
2910250 167 
2911464 212 
2912592 167 
2913804 212 
2914932 167 
2916898 167 
2917980 167 
2919206 170 
2920287 171 
2921513 171 
2922598 167 
2923824 167 
2925531 186 
2926757 171 
2927842 215 
2929097 171 
2930184 213 
2931550 167 
2932634 182 
2934276 172 
2935452 167 
2936664 167 
2937807 173 
2939043 171 
2940134 165 
2941346 170 
2942474 300 
2944097 171 
2945196 167 
2946408 167 
2947503 169 
2948715 171 
2949814 166 
2951026 167 
2952578 170 
2953793 183 
2954890 167 
2956104 179 
2957198 170 
2958411 183 
2959505 171 
2961190 167 
2962274 170 
2963534 170 
2964617 171 
2965875 169 
2966957 171 
2968215 171 
2969770 169 
2971034 170 
2972117 171 
2973375 171 
2974457 171 
2975715 171 
2976797 171 
2978054 300 
2979648 165 
2980853 171 
2981988 167 
2983200 167 
2984328 167 
2985538 167 
2986670 170 
2988353 171 
2989452 167 
2990664 167 
2991759 171 
2992978 167 
2994072 167 
2995286 170 
2996818 167 
2998032 236 
2999184 167 
3000396 213 
3001524 167 
3002736 213 
3003864 167 
3005616 167 
3006698 170 
3008004 167 
3009087 171 
3010342 167 
3011426 170 
3012686 174 
3014234 120 1
3015490 167 
3016572 167 
3017834 170 
3018915 171 
3020172 165 
3021254 170 
3022524 300 
3024113 169 
3025325 169 
3026453 169 
3027665 171 
3028793 171 
3030012 167 
3031133 171 
3032798 170 
3033891 171 
3035110 167 
3036206 170 
3037421 171 
3038520 165 
3039732 167 
3041225 171 
3042444 167 
3043539 171 
3044758 167 
3045852 167 
3047066 170 
3048159 171 
3049838 184 
3050933 171 
3052200 167 
3053283 171 
3054540 167 
3055623 171 
3056880 165 
3057962 300 
3059631 171 
3060713 171 
3061944 167 
3063027 171 
3064258 167 
3065340 167 
3066566 170 
3068273 207 
3069526 167 
3070608 212 
3071866 167 
3072950 210 
3074208 167 
3075290 210 
3077198 170 
3078293 171 
3079512 167 
3080607 169 
3081819 171 
3082918 166 
3084130 167 
3085685 169 
3086897 171 
3087994 167 
3089246 174 
3090360 167 
3091572 167 
3092667 171 
3094308 184 
3095403 171 
3096665 171 
3097750 167 
3099005 171 
3100092 167 
3101345 171 
3102432 300 
3104122 167 
3105206 170 
3106430 170 
3107513 171 
3108768 167 
3109851 169 
3111075 171 
3112596 167 
3113822 170 
3114903 171 
3116126 170 
3117209 169 
3118479 169 
3119561 171 
3121248 167 
3122410 167 
3123622 167 
3124750 167 
3125964 167 
3127092 167 
3128304 167 
3129850 181 
3131102 170 
3132197 169 
3133409 171 
3134506 167 
3135720 167 
3136814 170 
3138053 300 
3139551 171 
3140794 238 
3141946 167 
3143160 212 
3144288 165 
3145524 188 
3146628 167 
3148330 167 
3149414 165 
3150638 170 
3151721 169 
3152945 171 
3154032 165 
3155256 167 
3156749 171 
3158055 171 
3159142 167 
3160397 171 
3163730 196 
3165614 170 
3166697 181 
3167945 171 
3169032 177 
3170256 167 
3171338 182 
3172563 171 
3174230 186 
3175464 167 
3176558 170 
3177771 171 
3178865 171 
3180084 167 
3181188 167 
3182402 300 
3183941 169 
3185153 171 
3186250 167 
3187464 167 
3188558 170 
3189771 171 
3190865 171 
3192622 167 
3193706 170 
3194962 166 
3196044 165 
3197302 166 
3198384 167 
3199642 167 
3201178 167 
3202428 165 
3203510 170 
3204737 171 
3205824 167 
3207072 167 
3208155 171 
3209822 172 
3210910 167 
3212148 165 
3213230 170 
3214457 171 
3215544 165 
3216761 171 
3217848 300 
3219840 162 
3221110 167 
3222365 171 
3223502 196 
3224787 171 
3225958 162 
3227734 200 
3228852 167 
3230244 172 
3231329 172 
3232678 169 
3233770 169 
3235121 171 
3236735 250 
3238198 212 
3239427 171 
3240761 171 
3241863 173 
3243202 167 
3244382 170 
3246171 174 
3247263 171 
3248621 183 
3249722 170 
3250971 183 
3252072 167 
3253469 300 
3255072 167 
3256433 172 
3257522 170 
3258855 173 
3259944 167 
3261338 210 
3262466 300 
3264242 172 
3265342 167 
3266664 167 
3267785 171 
3269110 167 
3270207 171 
3271995 186 
3273099 171 
3274426 181 
3275530 167 
3276874 169 
3277959 173 
3279293 172 
3280899 173 
3282290 170 
3283382 170 
3284739 171 
3285828 167 
3287162 170 
3288250 224 
3290074 167 
3291227 173 
3292596 167 
3293693 171 
3295018 167 
3296139 210 
3297504 167 
3299031 171 
3300365 171 
3301454 170 
3302788 170 
3303876 167 
3305249 171 
3306338 170 
3308158 167 
3309242 172 
3310584 167 
3311713 185 
3313133 222 
3314319 173 
3315686 300 
3317292 167 
3318614 172 
3319719 171 
3321042 195 
3322158 170 
3323482 179 
3324579 300 
3326450 172 
3327538 169 
3328908 172 
3329993 171 
3331407 173 
3332498 172 
3334318 174 
3335462 172 
3336828 167 
3337995 171 
3339317 171 
3340418 170 
3341739 171 
3343404 172 
3344746 169 
3345831 173 
3347210 170 
3348298 167 
3349695 171 
3350782 169 
3352666 169 
3353794 210 
3355200 167 
3356286 182 
3357622 167 
3358788 172 
3360111 300 
3361731 173 
3363053 171 
3364152 172 
3365482 224 
3366626 172 
3367956 222 
3369096 300 
3371031 171 
3372120 167 
3373572 167 
3374657 171 
3376018 167 
3377103 173 
3379131 173 
3380235 173 
3381562 167 
3382738 167 
3384060 167 
3385157 171 
3386498 163 
3388106 170 
3389486 172 
3390574 167 
3391908 167 
3392993 171 
3394330 167 
3395415 171 
3397294 169 
3398379 183 
3399749 171 
3400911 173 
3402238 167 
3403335 171 
3404700 300 
3406215 173 
3407542 167 
3408638 172 
3409968 203 
3411087 173 
3412414 181 
3413518 300 
3415294 169 
3416379 171 
3417638 210 
3418766 172 
3420178 167 
3421270 169 
3423122 172 
3424318 167 
3425643 173 
3426749 171 
3428114 172 
3429269 172 
3430596 167 
3432110 172 
3433476 184 
3434573 171 
3435898 181 
3436995 171 
3438360 172 
3439488 172 
3441278 170 
3442366 167 
3443739 171 
3444828 167 
3446268 172 
3447353 265 
3448671 171 
3450396 172 
3451726 167 
3452825 172 
3454152 172 
3455285 171 
3456650 170 
3457750 167 
3459569 172 
3460703 173 
3462036 167 
3463121 171 
3464458 167 
3465543 171 
3466778 300 
3468374 172 
3469714 167 
3470799 222 
3472176 210 
3473304 179 
3474638 170 
3475803 300 
3477550 169 
3478694 172 
3480060 167 
3481158 170 
3482482 241 
3483646 167 
3485414 184 
3486516 167 
3487896 172 
3488981 171 
3490394 170 
3491483 173 
3492756 172 
3494249 191 
3495638 172 
3496726 179 
3498060 210 
3499210 169 
3500534 170 
3501638 170 
3503402 172 
3504504 167 
3505866 262 
3507048 167 
3508370 184 
3509475 173 
3510797 184 
3512316 167 
3513650 170 
3514738 167 
3516123 171 
3517251 171 
3518676 167 
3519761 171 
3521630 172 
3522735 173 
3523968 167 
3525065 171 
3526390 167 
3527561 172 
3528888 167 
3530510 170 
3531833 184 
3532937 171 
3534314 210 
3535442 170 
3536775 171 
3537864 300 
3539750 172 
3540879 171 
3542213 172 
3543310 262 
3544730 172 
3545858 184 
3547635 174 
3548740 170 
3550061 172 
3551237 171 
3552562 167 
3553667 173 
3554993 171 
3556493 174 
3557836 170 
3558962 172 
3560328 167 
3561413 171 
3562750 167 
3563835 171 
3565658 172 
3566748 227 
3568133 171 
3569222 182 
3570598 167 
3571757 172 
3573084 167 
3574599 171 
3575926 167 
3577022 210 
3578388 167 
3579490 169 
3580817 203 
3581933 172 
3584050 169 
3585142 169 
3586505 171 
3587594 170 
3588986 172 
3590074 167 
3591408 300 
3592932 167 
3594322 169 
3595438 169 
3596760 167 
3597855 171 
3599220 172 
3600886 174 
3602225 171 
3603314 170 
3604671 171 
3605760 167 
3607140 172 
3608225 171 
3610070 170 
3611158 167 
3612492 167 
3613577 207 
3614957 171 
3616046 222 
3617463 171 
3619001 172 
3620328 210 
3621471 173 
3622798 167 
3623894 170 
3625239 246 
3626403 171 
3628306 167 
3629391 171 
3630756 172 
3631841 171 
3633178 169 
3634263 171 
3635664 300 
3637287 171 
3638609 171 
3639749 171 
3641114 172 
3642242 172 
3643565 171 
3644664 300 
3646445 184 
3647554 167 
3648876 179 
3649971 173 
3651329 171 
3652418 170 
3654253 212 
3655382 172 
3656727 173 
3657816 167 
3659201 171 
3660290 170 
3661623 171 
3663170 184 
3664505 171 
3665645 171 
3666974 172 
3668078 172 
3669444 167 
3670606 169 
3672468 167 
3673553 171 
3674890 167 
3675975 171 
3677350 169 
3678437 171 
3679774 167 
3681626 184 
3682968 167 
3684096 210 
3685457 172 
3686558 170 
3687903 171 
3689050 300 
3690864 179 
3692004 167 
3693329 183 
3694430 170 
3695798 172 
3696927 171 
3698710 169 
3699797 171 
3701177 172 
3702266 170 
3703666 169 
3704751 171 
3706085 171 
3707630 186 
3708994 167 
3710114 172 
3711504 167 
3712599 171 
3713921 172 
3715061 172 
3716861 172 
3717951 171 
3719328 167 
3720413 171 
3721814 170 
3722902 167 
3724236 167 
3725882 237 
3727275 171 
3728364 179 
3729744 172 
3730901 171 
3732226 167 
3733323 171 
3735077 172 
3736181 171 
3737506 167 
3738602 172 
3739925 239 
3741084 167 
3742406 300 
3744002 172 
3745342 167 
3746434 169 
3747838 169 
3748926 170 
3750274 167 
3751358 300 
3753120 167 
3754200 179 
3755573 172 
3756689 172 
3758016 167 
3759111 171 
3760877 174 
3761981 171 
3763346 222 
3764486 172 
3765809 184 
3766956 167 
3768350 170 
3769872 174 
3771238 167 
3772323 171 
3773728 172 
3774816 167 
3776213 171 
3777302 170 
3779213 171 
3780353 171 
3781678 169 
3782775 171 
3784097 171 
3785280 167 
3786646 167 
3788150 170 
3789494 172 
3790584 167 
3791918 170 
3793006 167 
3794367 171 
3795456 167 
3797352 167 
3798437 234 
3799829 172 
3800918 182 
3802251 171 
3803340 179 
3804677 300 
3806226 170 
3807550 169 
3808718 172 
3809954 170 
3811054 167 
3812376 167 
3813471 300 
3815302 169 
3816396 172 
3817769 172 
3818858 172 
3820236 167 
3821321 171 
3823298 172 
3824388 184 
3825768 172 
3826860 172 
3828183 171 
3829282 169 
3830652 167 
3832479 173 
3833880 208 
3835010 172 
3836352 167 
3837437 171 
3838829 171 
3839918 170 
3841766 170 
3842858 172 
3844236 167 
3845321 184 
3846658 167 
3847742 184 
3849111 300 
3850678 169 
3852005 171 
3853145 171 
3854510 172 
3855614 172 
3856937 244 
3858672 172 
3860007 171 
3861099 173 
3862524 172 
3863609 171 
3865010 170 
3866098 167 
3867922 169 
3869019 171 
3870341 172 
3871443 173 
3872772 167 
3873939 171 
3875268 210 
3876998 172 
3878345 172 
3879437 171 
3880774 167 
3881858 172 
3883299 171 
3884426 172 
3886215 173 
3887304 167 
3888682 169 
3889774 174 
3891099 173 
3892188 179 
3893522 300 
3895058 170 
3896380 170 
3897483 171 
3898805 172 
3899954 170 
3901276 170 
3902376 300 
3904176 167 
3905261 171 
3906598 167 
3907690 167 
3909041 171 
3910133 171 
3912005 174 
3913097 253 
3914506 167 
3915610 179 
3917050 169 
3918147 171 
3919548 167 
3921170 172 
3922572 179 
3923669 171 
3925030 181 
3926134 167 
3927507 171 
3928596 167 
3930531 171 
3931620 167 
3933072 167 
3934164 249 
3935607 173 
3936701 184 
3938074 300 
3939590 172 
3940949 171 
3942084 167 
3943445 172 
3944592 172 
3945951 185 
3947568 172 
3948939 171 
3950028 167 
3951444 210 
3952577 171 
3953933 172 
3955022 170 
3957002 172 
3958191 173 
3959555 173 
3960698 170 
3962062 167 
3963166 169 
3964529 300 
3966206 172 
3967577 193 
3968688 167 
3970061 172 
3971150 170 
3972516 210 
3973644 300 
3975480 167 
3976642 169 
3978005 171 
3979107 173 
3980470 167 
3981598 167 
3983556 184 
3984658 167 
3986028 172 
3987120 167 
3988536 167 
3989621 171 
3990994 167 
3992558 170 
3993903 171 
3994992 164 
3996329 172 
3997418 186 
3998794 169 
3999879 183 
4001775 171 
4002934 169 
4004297 171 
4005396 172 
4006762 202 
4007882 170 
4009781 186 
4010890 167 
4012294 169 
4013379 171 
4014792 167 
4015877 171 
4017286 167 
4018966 169 
4020329 172 
4021430 170 
4022787 171 
4023890 172 
4025292 167 
4026396 172 
4028482 167 
4029567 171 
4030942 169 
4032029 171 
4033378 167 
4034463 171 
4035855 300 
4037364 179 
4038737 171 
4039846 169 
4041207 171 
4042306 169 
4043669 171 
4045336 173 
4046700 179 
4047797 171 
4049194 169 
4050286 167 
4051656 172 
4052748 210 
4054599 171 
4055693 171 
4057073 172 
4058162 170 
4059507 171 
4060596 198 
4061981 171 
4063666 169 


==> data/prob_double_fetch.csv <==
cycles prob
200 0.2
500 0.5
700 1.3
750 5.3
800 11.7
900 16.9
1000 19.3
1100 23.5
1200 25.8
1300 27.3
1500 33.1
1700 40.7
1900 43.8
2000 47
2100 51
2200 54.2
2300 59.3
2400 66
2500 71.3
2600 76.2
2700 81.1
2800 86.4
2900 89.3
3000 94.2
3100 96.8
3200 98.4
3300 99
3400 99.4
3500 99.6


==> images/fetch_1.tikz <==
\begin{tikzpicture}
\begin{axis}[
mlineplot,
style={font=\footnotesize},
xlabel={Runtime [cycles]},
ylabel={Access time [cycles]},
width=0.95\hsize,
scaled y ticks=false,
height=3cm
]
\addplot+[blue,thick,mark options={draw=blue,fill=blue},mark=*,mark size=0.5] table[x=Time,y=Access,col sep=space] {data/out_1.csv};

\end{axis}
\end{tikzpicture}


==> images/fetch_flushflush.tikz <==
\begin{tikzpicture}
\begin{axis}[
mlineplot,
style={font=\footnotesize},
xlabel={Runtime [cycles]},
ylabel={Access time [cycles]},
width=0.95\hsize,
scaled y ticks=false,
xmin=0,
xmax=863690,
height=4.5cm
]
\addplot+[blue,thick,mark options={draw=blue,fill=blue},mark=*,mark size=0.5] table[x=Time,y=Access,col sep=space] {data/out_flushflush.csv};
\end{axis}
\end{tikzpicture}


==> images/fetch_memset.tikz <==
\begin{tikzpicture}
\begin{axis}[
mlineplot,
style={font=\footnotesize},
xlabel={Runtime [cycles]},
ylabel={Access time [cycles]},
width=0.95\hsize,
scaled y ticks=false,
xmin=0,
xmax=1000000,
height=4.5cm
]
\addplot+[blue,thick,mark options={draw=blue,fill=blue},mark=*,mark size=0.5] table[x=Time,y=Access,col sep=space] {data/out_memset.csv};

\end{axis}
\end{tikzpicture}


==> images/fetch_windows.tikz <==
\begin{tikzpicture}
\begin{axis}[
mlineplot,
style={font=\footnotesize},
xlabel={Runtime [cycles]},
ylabel={Access time [cycles]},
width=0.95\hsize,
scaled y ticks=false,
xmin=100000,
xmax=3763666,
ymax=188,
height=4.5cm
]

\end{axis}
\end{tikzpicture}

